Eavesdropping with Intelligent Reflective Surfaces: Threats and Defense Strategies

Intelligent reflecting surfaces (IRSs) have several prominent advantages, including improving the level of wireless communications security and privacy. In this work, we focus on this aspect and envision a strategy to counteract the presence of passive eavesdroppers overhearing transmissions from a base station towards legitimate users. Unlike most of the existing works addressing passive eavesdropping, the strategy we consider has low complexity and is suitable for scenarios where nodes are equipped with a limited number of antennas. Through our performance evaluation, we highlight the trade-off between the legitimate users' data rate and secrecy rate, and how the system parameters affect such a trade-off.

==> IEEEtran_bst_HOWTO.txt <==
HOW TO USE THE IEEETRAN BIBTEX STYLE

1

How to Use the IEEEtran BIBTEX Style
Michael Shell, Member, IEEE

Abstract—This article describes how to use the IEEEtran.bst
BIBTEX style file to produce bibliographies that conform to the
standards of the publications of the Institute of Electrical and
Electronics Engineers (IEEE).
Index Terms—bibliography, BIBTEX, IEEE, LATEX, paper, references, style, template, typesetting.

I. I NTRODUCTION
HE IEEEtran.bst BIBTEX style file described in this
document can be used with BIBTEX to produce LATEX
bibliographies of high quality that are suitable for use in IEEE
publications. Other potential applications include thesis and
academic work, especially when such work is in the area of
electrical and/or computer engineering.
This document applies to version 1.12 and later of the
IEEEtran BIBTEX style. Prior versions do not have all of the
features described here. IEEEtran.bst will display the version
number on the user’s console during execution. The most
recent version of this package can be obtained on CTAN [1]
and may also be mirrored at various places within IEEE’s
website [2]. Additional support may be found at the IEEEtran
homepage [3].
It is assumed that the reader has a basic understanding of
the operation and use of BIBTEX. Documentation for the use of
BIBTEX includes the user’s guide [4] as well as supplementary
information such as a comprehensive tutorial [5], FAQs [6],
[7], and a guide using practical examples [8]. The large
collection of sample bibliographies and string definitions at
the TEX User Group Bibliography Archive may also be of
help [9]. General support for BIBTEX related questions can be
obtained in the usenet newsgroup comp.text.tex.
Note that the references section of this document is used
for two purposes: (1) to provide information where additional
information can be found; and (2) to provide examples of
references created using the IEEEtran BIBTEX style. The first
few citations above fall into the first category, while the vast
majority of the citations that follow will serve as examples and
are not meant to be actually referred to. Hopefully, it will be
clear from context which way a particular reference is used.

T

II. I NSTALLATION
The IEEEtran BIBTEX package consists of the following
files. Note that the IEEEtran packages from IEEE’s website
Manuscript created on June 20, 2002; revised January 11, 2007. This
work is distributed under the LATEX Project Public License (LPPL) ( http:
//www.latex-project.org/ ) version 1.3. A copy of the LPPL, version 1.3, is
included in the base LATEX documentation of all distributions of LATEX released
2003/12/01 or later. The opinions expressed here are entirely that of the author.
No warranty is expressed or implied. User assumes all risk.
See http://www.michaelshell.org/ for current contact information.

may not carry the non-IEEE compliant (natbib compatible,
etc.) variants. See the CTAN site [1] for the complete set of
files.
IEEEtran_bst_HOWTO.pdf: This documentation.
IEEEtran.bst: The standard IEEEtran BIBTEX style file
(unsorted, i.e., references will appear in the order in which
they are cited). Recommended for work that is to be submitted
to the IEEE.
IEEEtranS.bst: The IEEEtran BIBTEX style file, but with
additional sorting code, similar to that of plain.bst, which
sorts the entries based on the names of the authors, editors,
organizations, etc. Some IEEE conferences/publications may
allow/use sorted bibliographies, but the vast majority are
unsorted.
IEEEtranSA.bst: Like IEEEtranS.bst, but with alphanumeric citation tags like alpha.bst. Not for normal IEEE use.
IEEEtranN.bst: Like IEEEtran.bst, but based on plainnat.bst
and is compatible with Patrick W. Daly’s natbib package [10].
Not for normal IEEE use.
IEEEtranSN.bst: Sorting version of IEEEtranN.bst. Not for
normal IEEE use.
IEEEexample.bib: A BIBTEX database that contains the
references shown in the references section of this document.
Users can copy the entries therein to serve as starting templates. The entries also have comments which may be of
additional help.
IEEEfull.bib: A file that contains a comprehensive set
of BIBTEX string definitions for the full names of IEEE
journals and magazines. Because IEEE’s bibliography style
uses abbreviated journal names, this file’s intended use is for
specialized or non-IEEE related work.
IEEEabrv.bib: Same as above, but contains the abbreviated
form of the journal and magazine names. Recommended for
work that is to be submitted to the IEEE.
BIBTEX .bst files can be accessed system-wide when they
are placed in the
<texmf>/bibtex/bst

directory, where <texmf> is the root directory of the user’s
TEX installation. Similarly, system-wide .bib files (IEEEfull.bib and IEEEabrv.bib) can be placed in
<texmf>/bibtex/bib

On systems that have a local texmf tree (<texmflocal>),
which may be named “texmf-local” or “localtexmf”, it
may be advisable to install packages in <texmflocal>, rather
than <texmf> as the contents of the former, unlike that of the
latter, are preserved after the LATEX system is reinstalled and/or
upgraded.

c 2007 Michael Shell

2

HOW TO USE THE IEEETRAN BIBTEX STYLE

Alternatively, on teTEX (Unix) systems, users can set the
BSTINPUTS and BIBINPUTS environment variables to specify the search paths for .bst and .bib files, respectively.
Similarly, MiKTEX users can alter the “Input Dirs” path in
the BibTEX section of the miktex.ini configuration file. On
some LATEX systems, the directory look-up tables will need to
be refreshed after making additions or deletions to the system
files. For teTEX and fpTEX systems this is accomplished via
executing
texhash

as root. MiKTEX users can run
initexmf -u

to accomplish the same thing.
Users not willing or able to install the files system-wide can
install them in their personal directories, but will then have to
provide the path (full or relative) in addition to the filename
when referring to them in LATEX.
III. U SAGE
IEEEtran.bst is invoked using the normal LATEX bibliography
commands:
\bibliographystyle{IEEEtran}
\bibliography{IEEEabrv,mybibfile}

String definition files must be loaded before any database files
containing entries that utilize them — so the file names within
the \bibliography command must be listed in a proper
order.
In standard BIBTEX fashion, new documents will require a
LATEX run followed by a BIBTEX run and then two more LATEX
runs in order to resolve all of the references. An additional
series of runs will be required as citations are added to the
document.
A. Resource Requirements
IEEE’s bibliography style has several unique attributes that
increase the complexity of BIBTEX styles that attempt to mimic
it. Because the primary design goal of IEEEtran.bst is to
reproduce the IEEE bibliography style as accurately and as
fully as possible, IEEEtran.bst will consume significantly more
computation resources (especially memory) during execution
than many other BIBTEX style files. Most modern BIBTEX
installations will be able to meet these demands without problem. However, some earlier BIBTEX platforms, especially those
running on the MS Windows operating system, may be unable
to provide the required memory space. Such platforms often
provide as an alternative the higher-capacity1 “8-bit BIBTEX”
in the form of a “bibtex8” executable which IEEEtran.bst is
fully compatible with. Users who encounter BIBTEX resource
limitations should upgrade their BIBTEX installation. More
details on this topic can be found in [6].
1 However, command options may be needed to obtain the higher capacity,
e.g., bibtex8 -H myfile. Use bibtex8 -help to list the possible
options.

B. Nonstandard Extensions
Another, related, issue is that IEEEtran.bst provides extensions beyond the standard BIBTEX entry types and fields. These
additional features are necessary for IEEE style work and were
designed to closely follow the existing as well as “probable
future” releases of the standard BIBTEX styles. Nevertheless,
users should be aware that many current BIBTEX styles may
not be compatible with BIBTEX databases that employ advanced features of IEEEtran.bst. BIBTEX will generate an error
if it encounters a (cited) entry type that the style file does not
support, but unsupported fields within an entry will simply
be ignored. For this reason, users are encouraged to keep all
nonstandard entry types in a BIBTEX database (.bib) file of
their own. The nonstandard IEEEtran.bst entry types are: (1)
“electronic” which is used for internet references; (2) “patent”
which is used for patents; (3) “periodical” which is used for
journals and magazines; and (4) “standard” which is used for
published standards.
The most important extensions to the supported fields will
now be briefly mentioned.
1) The URL Field: Every entry type supports an optional
URL entry field for documents that are available on the
internet. URLs will appear at the end of the bibliography entry
and proceeded by the words “[Online]. Available:” as is shown
in [1]. IEEE does not place any punctuation at the end of a
URL as this could be mistaken as being part of the URL.
URLs are notoriously difficult to break properly. IEEEtran.bst
places all URL text within a \url{} command so as to
provide “plug-and-play” use with packages that provide such a
command. It strongly suggested that, when using entries with
URLs, the popular LATEX package url.sty [11] is also loaded to
provide some intelligence in URL line breaking. Alternatively,
the hyperref.sty package [12] also provides a hyperlinked \u
rl command (which can work in conjunction with url.sty).
Remember, that unless a url handling package is loaded,
LATEX will require that special characters such as _, %, etc.,
be escaped (\_, \%). Failure to do so will result in compilation
errors. Oren Patashnik, BIBTEX’s author, recommends that a
URL package (such as url.sty) be loaded so that URLs can
be conveniently entered in natural, unescaped form. The \u
rl command of hyperref.sty version 6.72y (2002-09-12) and
later also does not require unescaped URL characters. Note
that it is not safe to escape URL characters in conjunction
with url.sty or hyperref.sty as the \url commands of these
packages will retain the backslash as-is in the formatted URL.
Users should be aware that version 1.5 and prior of url.sty
interacts with BIBTEX (version 0.99c and prior) in way that can
result in the anomalous appearance of “%” symbols within
the URLs. To avoid this problem, be sure that the url.sty
used is at least version 1.6. If used, hyperref.sty should be at
least version 6.70s (2000-08-31) for the same reason. Finally,
users should be aware that hyperref hyperlinked text, including
URLs, cannot normally be broken across lines or pages under
DVI (but not PDF) output. To get around this limitation, use
the breakurl.sty package [13] with hyperref.sty under DVI
output.
Even with intelligent URL breaking, formatting an entry
with a URL can still pose challenges as URLs may contain

HOW TO USE THE IEEETRAN BIBTEX STYLE

long segments within which breaks are not possible (or at least
strongly discouraged). In its publications, IEEE deals with this
problem by allowing the interword space to stretch more than
usual. To accomplish this, IEEEtran.bst automatically engages
a “super-stretch” feature for every entry that contains a URL.
The interword spacing within entries that contain URLs is
allowed to stretch up to four times normal without causing
underfull hbox warnings. Reference [9] illustrates this feature.
Section VII discusses how users can control the amount
of allowed stretch in entries with URLs. Alternatively, the
default value of this stretch factor can be adjusted via a
LATEX command, which must be placed before the bibliography
begins:
\newcommand\BIBentryALTinterwordstretchfactor{
2.5}

3

3) Expanded Use of the Howpublished Field: The standard
BIBTEX styles support the howpublished field for the booklet
and misc entry types. IEEEtran.bst extends this to also include
electronic, manual, standard and techreport. The rational for
doing this is because, with these entry types, there is often
a need to explain in what form the given work was produced. The additional information provided by howpublished
is placed, as given, in normal font, just after the title (or
booktitle, if used) of the entry.
IEEE exploits this feature most often for electronic references, but it has application with any entry whose exact
form would be unclear without additional information (unlike
optional notes which tend to be more “by the way” in nature).
See Section V for more details.
C. The BIBdecl Command Hook

However, these adjustment mechanisms are of limited use for
reducing the stretch factor because doing so usually just results
in underfull hbox warnings. Another way to handle problem
URLs is to configure url.sty to allow more possible break
points.
2) The Language Field: IEEEtran.bst supports an optional
language field which allows alternate hyphenation patterns to
be used for the title and/or booktitle fields when these fields
are in language other than the default. For examples, see
Sections V-N and VI-C as they each contain a reference that
uses the language field. This feature is especially important
for languages that alter the spelling of words based on how
they are hyphenated.
Unlike some other BIBTEX style files, the use of the Babel
package is not required to use this feature. In fact, Babel.sty
should not be loaded with IEEEtran.cls as the former can
interfere with the latter. However, the names given in the
language field must follow Babel’s convention for the names
of the hyphenation patterns. See the Babel documentation for
details [14].
It is a TEX limitation that, to be available for use, a hyphenation pattern must be loaded within a “format file” (memory
image) and, therefore, cannot be loaded when running a .tex
file. A list of available patterns is displayed on the console
each time LATEX is started. If a requested hyphenation pattern
is not available, the default will be used and a warning will be
issued. Users wishing to add hyphenation patterns will need
to activate the desired ones in their
<texmf>/tex/generic/config/language.dat

file and rebuild their LATEX format file2 . Adding hyphenation
patterns does reduce the amount of memory available to TEX,
so it cannot be done with impunity.
Some languages may require a slightly different entry
format than is done in English. For example, extra braces are
needed to preserve the capitalization of the first letter of each
word in German titles.
2 On teT X (Unix) systems this can be accomplished simply by runE
ning “fmtutil-sys --all” (or “fmtutil --all” for pre-teTEX 3.0
versions and fpTEX systems) as root. For MiKTEX users, the command
“initexmf --dump” will do the trick.

IEEEtran.bst generated bibliographies feature a command
hook (\BIBdecl) that is executed just prior to the first item
in the bibliography list. This hook can be used to modify the
default behavior of an existing bibliography environment. For
example,
\newcommand{\BIBdecl}{\bfseries\setlength{\ite
msep}{1\baselineskip plus 0.1\baselineskip min
us 0.1\baselineskip}
\bibliographystyle{IEEEtran}
\bibliography{IEEEabrv,mybibfile}

will result in a bibliography that is set in bold with entries
that are spaced with an extra blank line (assuming they were
single spaced to begin with).
D. Use With Cross-referenced Entries
IEEE bibliographies do not normally contain references that
refer to other references. Therefore, IEEEtran.bst does not
format entries that use cross references (via the crossref field)
any differently from entries that don’t. Nevertheless, it does
allow the entries using the crossref field to silently inherent any
missing fields from their respective cross-referenced entries
in the standard BIBTEX manner. However, users who take
advantage of this “parent/child” feature are cautioned that
BIBTEX will automatically, and without warning, add a crossreferenced entry to the end of the bibliography if the number of
references using the cross-reference is equal to or greater than
“min-crossrefs”. Because such additional entries are unwanted
in IEEE style, users who employ cross-referenced entries
need to ensure that the cross-referenced entries are not added
to the bibliography. The default value of min-crossrefs on
most BIBTEX systems is two. Unfortunately, this value is set
when BIBTEX is compiled and cannot be altered within .bst
files. However, BIBTEX does offer a way to control it on
the command line. Therefore, when using cross-referenced
entries, users must remember to set min-crossrefs to a large
value (greater than the number of bibliography entries) when
invoking BIBTEX:
bibtex -min-crossrefs=900 myfile

Because cross-referenced entries must always appear after any
entries that refer to them, it is recommended that the cross-

4

HOW TO USE THE IEEETRAN BIBTEX STYLE

referenced entries be kept in separate (.bib) file(s) so that they
can be loaded after the other (.bib) database files:

address
month
year
pages

\bibliography{IEEEabrv,mybibfile,myxrefbibs}

=
=
=
=

"Nagoya, Japan",
jan,
"1997",
"290-294"

}

IV. E XAMPLES OF THE T HREE M OST C OMMONLY U SED
E NTRY T YPES
Journal articles, conference papers and books account for
the vast majority of references in most IEEE bibliographies.
It may be helpful to the user to briefly illustrate a simple
example of each of these common entry types before divulging
into ones with more complex or obscure details.
A typical journal article entry looks like
@article{IEEEexample:article_typical,
author = "S. Zhang and C. Zhu and J. K. O. Sin
and P. K. T. Mok",
title
= "A Novel Ultrathin Elevated Channel
Low-temperature Poly-{Si} {TFT}",
journal = IEEE_J_EDL,
volume = "20",
month
= nov,
year
= "1999",
pages
= "569-571"
}

which is shown as reference [15]. Using an entry key prefix
that is used only by the given database file (“IEEEexample”
in the above entry) ensures that the entry key will remain
unique even if multiple database files are used simultaneously.
Although initials are used for the first names here, users are
encouraged to use full names whenever they are known as
IEEEtran.bst will automatically abbreviate names as needed
(but BIBTEX styles that use full names will require them to be
present). Likewise, it is a good idea to provide all the authors’
names rather than using “and others” to get “et al.” [16]. Section VII describes how IEEEtran.bst can be configured to force
the use of “et al.” if the number of names exceeds a set limit.
Within the title, braces are used to preserve the capitalization of acronyms. The journal name is entered as a string that
is defined in the IEEEabrv.bib file. Not only does this approach
reduce the probability of spelling mistakes, but it allows the
user to instantly switch to full journal names by using the
IEEEfull.bib definitions instead (not for use with work to be
submitted to the IEEE). In like fashion, the month is entered as
a standard BIBTEX three letter code3 so that the month format
can automatically be controlled by the string (macro) month
name definitions provided within every .bst file.
It is generally a good idea to also provide the journal
number, but many journal article references in IEEE publications do not show the number. Section VII discusses how
the user can configure IEEEtran.bst to ignore journal numbers
for articles.
A typical paper in a conference proceedings entry looks like
@inproceedings{IEEEexample:conf_typical,
author
= "R. K. Gupta and S. D. Senturia",
title
= "Pull-in Time Dynamics as a Measure
of Absolute Pressure",
booktitle = "Proc. {IEEE} International Workshop
on Microelectromechanical Systems
({MEMS}’97)",
3 For reference, these are: jan, feb, mar, apr, may, jun, jul, aug, sep, oct,
nov and dec.

which is shown as reference [17].
IEEE typically prepends “Proc.” to the conference name
(when forming the booktitle field):
booktitle = "Proc. {ECOC}’99",

IEEEtran.bst does not do this automatically as it may not be
appropriate for every conference.
The conference entry type is also available as an alias for
inproceedings. There is no functional difference between the
two.
Finally, a typical book entry looks like
@book{IEEEexample:book_typical,
author
= "B. D. Cullity",
title
= "Introduction to Magnetic Materials",
publisher = "Addison-Wesley",
address
= "Reading, MA",
year
= "1972"
}

which is shown as reference [18]. One of the unusual attributes
of IEEE bibliography references is that, when formatting
entries, they precede the publisher address with a period and
a larger than normal space.
V. S UPPORTED E NTRY T YPES
The fields that are recognized by each entry type are shown
at the beginning of each of the subsections below. A bold
font indicates a required field, while a slanted font is used
to indicate fields that are extensions that may not be supported
by the standard BIBTEX styles for the given entry type.
The reader is reminded that IEEEexample.bib file contains
the actual BIBTEX entries that were used to make the references
demonstrated here.
A. Article
Supported fields: author, title, language,
journal, volume, number, pages, month, year, note,
url.
Another typical journal article is shown in [19]. Because
the referenced journal was not published by the IEEE, the
IEEEabrv.bib file will not contain the needed string definition.
So, the user will either have to make his/her own supplementary string definition file, or enter the abbreviated journal
name directly into the journal field. See published IEEE
bibliographies for examples of how to properly abbreviate the
journal name at hand. Note also how IEEE uses small spaces to
divide page (and other) numbers with five digits or more into
groups of three. As mentioned previously, the display of the
number field for articles can be controlled (see Section VII).
Sometimes it is desirable to put extra information into the
month field such as the day, or additional months [20]. This
is accomplished by using the BIBTEX concatenation operator
“#”:
month = sep # "/" # oct,

HOW TO USE THE IEEETRAN BIBTEX STYLE

5

1) Articles Pending Publication: Articles that have not yet
been published can be handled as a misc type with a note [21]:
@misc{IEEEexample:TBPmisc,
author
= "M. Coates and A. Hero and R. Nowak
and B. Yu",
title
= "Internet Tomography",
howpublished = IEEE_M_SP,
month
= may,
year
= "2002",
note
= "to be published"
}

(date information is optional) or they can be handled as an
article type with the pending status in the year field [22]:
@article{IEEEexample:TBParticle,
author = "N. Kahale and R. Urbanke",
title
= "On the Minimum Distance of Parallel
and Serially Concatenated Codes",
journal = IEEE_J_IT,
year
= "submitted for publication"
}

B. Book
Supported fields: author and/or editor, title,
language, edition, series, address, publisher,
month, year, volume, number, note, url.

Books may have authors [18], editors [23] or both [24]. Note
that the standard BIBTEX styles do not support book entries
with both author and editor fields, but IEEEtran.bst does.
The standard BIBTEX way of entering edition numbers is in
capitalized ordinal word form:
edition = "Second",

IEEEtran.bst can automatically convert up to the tenth edition
to the “Arabic ordinal” form (e.g., “2nd”) that IEEE uses. For
editions over the tenth in references that are to be used in
IEEE style bibliographies, it is best to enter edition fields in
the “Arabic ordinal” form (e.g., “101st”).
A book may also be part of a series and have a volume or
number [25].
C. Inbook
Supported fields: author and/or editor, title,
language, edition, series, address, publisher,
month, year, volume, number, chapter, type, pages,
note, url.

Inbook is used to reference a part of a book, such as a
chapter [26] or selected page(s) [27]. The type field can be
used to override the word chapter (for which IEEE uses the
abbreviation “ch.”) when the book uses parts, sections, etc.,
instead of chapters
type = "sec.",

D. Incollection
Supported

fields:

author,

title,

booktitle,

language,
edition,
series,
editor,
address,
publisher, month, year, volume, number, chapter,
type, pages, note, url.

Incollection is used to reference part of a book having its
own title [28]. Like book, incollection supports the series [29],

chapter and pages fields [30]. Also, the type field can be used
to override the word chapter.
IEEE sometimes uses incollection somewhat like inproceedings when the book in question is a composition of articles
from various conferences [31]. For such use, the differences
between incollection and inproceedings are minor — one
distinctive sign is that, with incollection, the volume number
appears after the date, while with inproceedings it appears
before. To better support such use, IEEEtran.bst, unlike the
standard BIBTEX styles, does not require a publisher field for
incollection entries.
E. Booklet
Supported fields: author, title, language,
howpublished, organization, address, month, year,
note, url.
Booklet is used for printed and bound works that are not
formally published. IEEEtran.bst formats titles of booklets like
articles — not like manuals and books. A primary difference
between booklet and unpublished is that the former is/was
distributed by some means. Booklet is rarely used in IEEE
bibliographies.
F. Manual
Supported fields: author, title, language, edition,
howpublished , organization, address, month, year,
note, url.
Technical documentation is handled by the manual entry
type [32]. Note that the cited example places the databook
part number with the title. Perhaps a more correct approach
would be to put this information into the howpublished field
instead [33]. However, other BIBTEX styles will probably not
support the howpublished field for manuals.
G. Inproceedings/Conference
Supported
fields:
author,
title,
intype,
booktitle, language, series, editor, volume,
number, organization, address, publisher, month,
year, paper , type, pages, note, url.
References of papers in conference proceedings are handled
by the inproceedings or conference entry types. These two
types are functionally identical and can be used interchangeably.
If desired, the days of the conference can be added to the
month via the BIBTEX concatenation operator “#” [34]:
month = dec # " 5--9,",

Although not common with conference proceedings, the
volume and number fields are also supported [35]. Note that,
unlike the other entry types, IEEE places such information
prior to the date. From IEEE’s viewpoint, the location and
date of the conference may form the dividing point between
information related to identifying which proceedings and
information that pertains to the location of the information
referenced therein (pages, etc.).
IEEEtran.bst supports a paper field (a nonstandard extension) for paper numbers [36]:

6

HOW TO USE THE IEEETRAN BIBTEX STYLE

paper = "11.3.4",

The type field can be used to override the default paper type
(“paper”) [37]:
type = "postdeadline paper",

Section VII describes how these extensions can be disabled
if desired for journals with bibliographies that tend not to
display such information (while allowing the user to retain
such information in the database entries for those journals that
do).
There are events that happen during conferences that may
not be in the written proceedings record (speeches, etc.).
Sometimes it is necessary to reference such things. For these
occasions, IEEEtran.bst supports the intype field (a nonstandard extension) which can override the word “in” in the
reference [38]:
intype = "presented at the",

Note that when using intype, the booktitle field is no longer
italicized because the book that contains the written conference
record is no longer what is being referred to.
H. Proceedings
Supported fields: editor, title, language, series,
volume, number, organization, address, publisher,
month, year, note, url.

L. Unpublished
Supported fields: author, title, language, month,
year, note, url.

The unpublished entry type is used for documents that
have not been formally published. IEEE typically just uses
“unpublished” for the required note field [45].
M. Electronic (IEEEtran.bst extension)
Supported
language,
note, url.

fields: author, month, year, title,
howpublished, organization, address,

IEEEtran.bst provides the electronic entry type for internet
references [46], [47]. IEEEtran.bst also provides the aliases
“online”, “internet”, “webpage” and “www” for compatibility
with some existing BIBTEX database and style files. However,
“electronic” (or perhaps “online” for those who also use
Philipp Lehman’s biblatex [48]) should be used for all new
work. IEEE formats electronic references differently by not
using italics or quotes and separating fields with periods rather
than commas. Also, the date is enclosed within parentheses
and is placed closer to the title. This is probably done to
emphasize that electronic references may not remain valid on
the rapidly changing internet. Note also the liberal use of the
howpublished field to describe the form or category of the
entries.
The organization and address fields may also be used [49].

It is rare to need to reference an entire conference proceedings, but, if necessary, the proceedings entry type can be used
to do so.

N. Patent (IEEEtran.bst extension)

I. Mastersthesis

Patents are supported by IEEEtran.bst. The nationality field
provides a means to handle patents from different countries
[50], [51]

Supported fields: author, title, language, type,
school, address, month, year, note, url.
Master’s (or minor) theses can be handled with the mastersthesis entry type [39]. The optional type field can be used to
override the words “Master’s thesis” if a different designation
is desired [40]:
type = "M. Eng. thesis",

J. Phdthesis
Supported fields: author, title, language, type,
school, address, month, year, note, url.
The phdthesis entry type is used for Ph.D. dissertations
(major theses) [41]. Like mastersthesis, the type field can be
used to override the default designation.
K. Techreport
Supported fields: author, title, language,
howpublished , institution, address, number, type,
month, year, note, url.
Techreport is used for technical reports [42]. The optional
type field can be used to override the default designation
“Tech. Rep.” [43], [44].

Supported fields: author, title, language, assignee,
address, nationality , type, number, day , dayfiled ,
month, monthfiled , year or yearfiled , note, url.

nationality = "United States",

or
nationality = "Japanese",

Note that, with the exception of the U.S., the word for the
nationality of a patent is not usually the same as the word
for the country that issued the patent. The nationality for a
U.S. patent can be entered either as “U.S.” or “United States”.
IEEEtran.bst will automatically detect and convert the latter
form to “U.S.” as is done by IEEE. The nationality should be
capitalized.
The assignee and address (of the assignee) fields are not
used by IEEE or IEEEtran.bst. However, they are provided,
and proper values should be assigned to them (if known) for
all patent entries as other BIBTEX styles may use them.
The type field provides a way to override the “patent”
description with other patent related descriptions such as
“patent application” or “patent request” [52]:
type = "Patent Request",

In order to provide full support for both patents and patent
applications, two sets of date fields are provided. One set
pertains to the date the patent was granted (day, month and

HOW TO USE THE IEEETRAN BIBTEX STYLE

year) the other pertains to the date the patent application
was filed (dayfiled, monthfiled and yearfiled). There is a
slight complication because IEEE displays only one date for
references of patents or patent applications. IEEEtran.bst looks
for the presence of the year and yearfiled files. If the year
field is present, the set pertaining to the date granted is used.
Otherwise, IEEEtran.bst uses the set pertaining to the date
filed.

7

B. Software Packages
Because of the intangible nature of software, it is recommended that the user manual be what is actually referenced
[61]. For software that is primarily distributed online, the
electronic entry type may be a good choice [62]. As a last
resort, the misc entry type can be employed.
C. Laws and Regulations

Supported fields: editor, title, language, series,
volume, number, organization, month, year, note,
url.

Legal documents and laws are probably best handled by
the misc type [63]. The howpublished field can handle the
regulation number/description, while the organization field
can carry the issuing body. The cited example also uses the
language field as it is written in German.

The periodical entry type is used for journals and magazines
[53].

D. Internet RFCs

O. Periodical (IEEEtran.bst extension)

P. Standard (IEEEtran.bst extension)
Supported fields: author, title, language,
howpublished , organization or institution, type,
number, revision, address, month, year, note, url.
The standard entry type is used for formally published
standards [54]. For the name of the issuing entity, either
the organization or institution fields can be used based on
whatever the preference of the issuing entity may be. IEEE
(and thus IEEEtran.bst) does not display the address of the
issuing organization/institution, but this information should be
provided as other BIBTEX styles might.
The type field can be used to override the default description
“std.” while the optional revision field can be used to provide
a revision number [55]:
type
= "Working Draft Proposed Standard",
revision = "5.2",

Alternatively, the misc entry type, along with its howpublished field, can be used to create references of standards [56].
Q. Misc
Supported
fields:
author,
title,
language,
howpublished, organization, address, pages, month,
year, note, url.
Misc is the most flexible type and can be used when none of
the other entry types are applicable. The howpublished field
can be used to describe what exactly (or in what form) the
reference is (or appears as). Note that IEEEtran.bst, unlike the
standard styles, also supports the organization, address and
pages fields.
Possible applications include technical-report-like entries
that lack an institution [57], white papers [58] and data sheets
[59].
VI. U NUSUAL T YPES OF R EFERENCES
A. Private Communication
Private communication entries can be created using the
misc type with a note indicating “private communication” or
“personal correspondence”, etc., [60].

Internet “Request For Comments” (RFC) documents are
usually handled via the misc entry type [64]. The howpublished field can contain the RFC number. Because of the online
nature of RFCs, it is a good idea to provide a URL field if at
all possible. Alternatively, RFCs can be handled as electronic
entry types, albeit with less portability (under other .bst files).
E. Other References
When dealing with a reference that does not fit into any of
the categories of the previous examples, the best strategy is to
use the closest one that fits. If that fails, fall back on the misc
entry type.
Sometimes the most difficult step is determining what a particular reference actually is. Consider [65] which appeared in
an IEEE journal. Now, from the appearance of this reference,
one could conclude that what is being cited is an article that
appeared in a journal called “Blue Book”. However, CCSDS’s
Blue Books are actually a series of books, number four of
which is what is being referenced. So, it might be better to use
the book entry type with a series field [66]. (Also, note in this
reference how IEEE replaces author names that are identical
to the previous reference with a long dash.) But, using the
author field for organizations is not a good practice. Therefore,
the manual entry type, which provides an organization field
and does not require an author, might be even better [67].
The howpublished field is used for the Blue Book series and
number.
Upon even closer inspection, one finds that Blue Book
number four is actually a request for a standard! So, perhaps
the best approach is to use the IEEEtran.bst entry type for
standards [68].
VII. T HE IEEE TRAN BST C ONTROL E NTRY T YPE
IEEEtran.bst provides a very special entry type that can be
used to externally control some aspects of the bibliography
style. By altering these controls, a user can make adjustments
in order to (1) compensate for minor variations in the typical
bibliography styles of the various IEEE journals; (2) tweak
certain aspects of the produced bibliographies to better suit
the particular taste of the author (within the bounds of IEEE’s
standards); and (3) provide a limited means to implement

8

changes that might be desirable in certain types of non-IEEE
related work such as theses. IEEEtran.bst is not a universal
style — alterations beyond those described here are outside of
the scope of IEEEtran.bst’s design. Users are cautioned that
changes to some of the controls can result in a bibliography
style that is no longer compliant to IEEE’s style.
In order to access the IEEEtran.bst controls, users must
create an “IEEEtranBSTCTL” entry in one of their database
(.bib) files:
@IEEEtranBSTCTL{IEEEexample:BSTcontrol,
CTLuse_article_number
= "yes",
CTLuse_paper
= "yes",
CTLuse_forced_etal
= "no",
CTLmax_names_forced_etal = "10",
CTLnames_show_etal
= "1",
CTLuse_alt_spacing
= "yes",
CTLalt_stretch_factor
= "4",
CTLdash_repeated_names
= "yes",
CTLname_format_string
= "{f.˜}{vv˜}{ll}{, jj}",
CTLname_latex_cmd
= ""
CTLname_url_prefix
= "[Online]. Available:"
}

The above example shows all of the available control fields and
their default values. Only the fields that need to be changed
have to be listed in a control entry — fields that are missing
will not be altered. The changes are activated by citing the
control entry type (in the user’s .tex file) using a special cite
command which is a modified version of \nocite:
\bstctlcite{IEEEexample:BSTcontrol}

This command is provided by the IEEEtran.cls LATEX class
as well as by the IEEEtrantools.sty package [1]. Users using
other class or package files will have to manually define the
command in the preamble of their document:
\makeatletter
\def\bstctlcite{\@ifnextchar[{\@bstctlcite}{\@bstctl
cite[@auxout]}}
\def\bstctlcite[#1]#2{\@bsphack
\@for\@citeb:=#2\do{%
\edef\@citeb{\expandafter\@firstofone\@citeb}%
\if@filesw\immediate\write\csname #1\endcsname{\s
tring\citation{\@citeb}}\fi}%
\@esphack}
\makeatother

The source code of \bstctlcite can also be found in the
comments near the top of the IEEEtran.bst file. \bstctl
cite also supports an optional argument to allow for the
specification of an alternate auxiliary file. This may be useful
when using packages that produce multiple bibliographies,
such as multibib.sty [69]:
\usepackage{multibib}
.
.
\newcites{sec}{Secondary Literature}
\bstctlcite[@auxoutsec]{BSTcontrol2}

The default auxiliary file specifier is “@auxout”, to which
multibib appends a suffix of each bibliography name given as
the first argument to \newcites. Other packages may have
different auxiliary file naming conventions. For those of you
who know TEX, the \bstctlcite command evaluates the
contents of the optional argument within a \csname ...
\endcsname construct and the resulting command sequence

HOW TO USE THE IEEETRAN BIBTEX STYLE

contains the output file number.
\bstctlcite is silent — it will not add any entry to, or
affect the numbering of, the bibliography, nor will it place
any citation numbers in the main text. There are two main
limitations on its use:
1) For the unsorted BIBTEX style, it must be placed before
any entries that it is to affect. Because the user will
almost always want to apply the changes to all the
bibliography entries, a good location is just after \be
gin{document}. For the sorting style, control entries
will automatically be given a sort key value that will
put them at the beginning of the references. If this is
not desired, a control entry can be manually given a
key field with a value that will result in the desired sort
position.
2) operation is “one shot.” That is to say the same control
entry cannot be used again (within the same bibliography). However, it is possible to call another control entry
that uses a different key name. This behavior is directly
related to the way BIBTEX allows a reference to be cited
multiple times, yet still produces only one entry within
the bibliography.
A. BST Control Entry Fields
Here is a brief description of each of the control entry fields.
CTLuse_article_number: Setting this to “no” will turn off

the display of the number field for articles. “yes” enables.
This is useful for IEEE publications that tend not to show the
number field for referenced articles, but the user wishes to
include the number field in the database entries. Turning off
the display of the number fields for articles can also help to
give more consistent results if the database article entries are
erratic in their inclusion of the number field. The default value
is “yes”.
CTLuse_paper: Likewise, setting this to “no” turns off the
display of paper and type fields for inproceedings entries.
“yes” enables. The default value is “yes”.
CTLuse_forced_etal: Setting this to “yes” enables IEEEtran.bst to automatically truncate a list of author names and
force the use of “et al.” if the number of authors in an entry
exceeds a set limit. “no” disables. The default value is “no”.
CTLmax_names_forced_etal: This value is the maximum
number of names that can be present beyond which “et al.”
usage is forced (if forced “et al.” is enabled). The default value
is 10.
CTLnames_show_etal: The number if names that are shown
with a forced “et al.” Must be less than or equal to CTLmax_
names_forced_etal. The default value is 1.
CTLuse_alt_spacing: Setting this to “no” will shut off
the alternate interword spacing for entries with URLs. This
feature may be of use to those who do not want the entries in
the bibliography files (.bbl) to contain the added LATEX code
required by this feature. The default value is “yes”.
CTLalt_stretch_factor: If alternate interword spacing for
entries with URLs is enabled, this is the interword spacing
stretch factor that will be used. For example, the default value
of 4 means that the interword spacing in entries with URLs

HOW TO USE THE IEEETRAN BIBTEX STYLE

can stretch to four times normal. The given value does not
have to be an integer.
CTLdash_repeated_names: Setting this to “no” turns off
the use of dashes for entries with names that are identical to
those of the previous entry (repeated names) [66]. May be
useful for non-IEEE related work. IEEE normally does this,
so the default value is “yes”.
CTLname_format_string: This is the BIBTEX name format
string that controls the format of the author and editor names.
See [70] for more information. Do not alter this control for
work that is to be submitted to the IEEE.
CTLname_latex_cmd: If not empty, specifies a LATEX command, that must use a single argument, which is to process
each of the (formatted) author and editor names in all the
entries. For example, using
CTLname_latex_cmd = "\textsc"

will result in all of the author and editor names being rendered
in the small caps font. Because IEEE does not use a different
font for names, this control should not be used for work that
is to be submitted to the IEEE. The default is empty.
CTLname_url_prefix: The prefix text used before URLs.
The default is “[Online]. Available:”. Note that a space will
be automatically inserted after this text. If this space is not
wanted, just end the string with \relax. Do not alter this
control for work that is to be submitted to the IEEE.
ACKNOWLEDGMENT
The author would like to thank Laura Hyslop of the IEEE
for her help with obtaining the definitions for the IEEE journal
and magazine names and abbreviations. Also deserving recognition are Patrick W. Daly, for producing the makebst package
from which algorithms were borrowed; Howard Trickey, Oren
Patashnik, Silvano Balemi and Richard H. Roy for their work
on earlier versions of IEEE BIBTEX styles; and Javier Bezos
for his helpful suggestions on the implementation of the
language field. Oren also kindly reviewed the beta release and
made many suggestions that improved the final version.
R EFERENCES
[1] M. Shell. (2007) IEEEtran webpage on CTAN. [Online]. Available:
http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/
[2] (2007) The IEEE website. [Online]. Available: http://www.ieee.org/
[3] M. Shell. (2007) IEEEtran homepage. [Online]. Available: http:
//www.michaelshell.org/tex/ieeetran/
[4] O. Patashnik. (1988, Feb.) BIBTEXing. btxdoc.pdf. [Online]. Available:
http://www.ctan.org/tex-archive/biblio/bibtex/contrib/doc/
[5] N. Markey. (2005, Oct.) Tame the beast — the b to x of
BIBTEX. [Online]. Available: http://tug.ctan.org/tex-archive/info/bibtex/
tamethebeast/
[6] D. Hoadley and M. Shell. (2007, Jan.) BIBTEX tips and FAQ.
btxFAQ.pdf. [Online]. Available: http://www.ctan.org/tex-archive/biblio/
bibtex/contrib/doc/
[7] R. Fairbairns. (2007, Jan.) The TEX FAQ. [Online]. Available:
http://www.tex.ac.uk/cgi-bin/texfaq2html/
[8] K.-J. Kim. (2004, Apr.) A BIBTEX guide via examples. bibtex_guide.pdf.
[Online]. Available: http://www.geocities.com/kijoo2000/
[9] N. H. F. Beebe. (2006, Aug.) TEX user group bibliography
archive. [Online]. Available: http://www.math.utah.edu:8080/pub/tex/
bib/index-table.html
[10] P. W. Daly. (2006, Sep.) The natbib.sty package. [Online]. Available:
http://www.ctan.org/tex-archive/macros/latex/contrib/natbib/

9

[11] D. Arseneau. (2005, Jun.) The url.sty package. [Online]. Available:
http://www.ctan.org/tex-archive/macros/latex/contrib/misc/
[12] S. Rahtz and H. Oberdiek. (2006, Nov.) The hyperref.sty
package. [Online]. Available: http://www.ctan.org/tex-archive/macros/
latex/contrib/hyperref/
[13] V. C. Neto. (2006, Aug.) The breakurl.sty package. [Online]. Available:
http://www.ctan.org/tex-archive/macros/latex/contrib/breakurl/
[14] J. Braams. (2005, Nov.) The babel package. [Online]. Available:
http://www.ctan.org/tex-archive/macros/latex/required/babel/
[15] S. Zhang, C. Zhu, J. K. O. Sin, and P. K. T. Mok, “A novel ultrathin
elevated channel low-temperature poly-Si TFT,” IEEE Electron Device
Lett., vol. 20, pp. 569–571, Nov. 1999.
[16] F. Delorme et al., “Butt-jointed DBR laser with 15 nm tunability grown
in three MOVPE steps,” Electron. Lett., vol. 31, no. 15, pp. 1244–1245,
1995.
[17] R. K. Gupta and S. D. Senturia, “Pull-in time dynamics as a measure
of absolute pressure,” in Proc. IEEE International Workshop on Microelectromechanical Systems (MEMS’97), Nagoya, Japan, Jan. 1997, pp.
290–294.
[18] B. D. Cullity, Introduction to Magnetic Materials.
Reading, MA:
Addison-Wesley, 1972.
[19] A. Castaldini, A. Cavallini, B. Fraboni, P. Fernandez, and J. Piqueras,
“Midgap traps related to compensation processes in CdTe alloys,” Phys.
Rev. B., vol. 56, no. 23, pp. 14 897–14 900, 1997.
[20] Y. Okada, K. Dejima, and T. Ohishi, “Analysis and comparison of PM
synchronous motor and induction motor type magnetic bearings,” IEEE
Trans. Ind. Appl., vol. 31, pp. 1047–1053, Sep./Oct. 1995.
[21] M. Coates, A. Hero, R. Nowak, and B. Yu, “Internet tomography,” IEEE
Signal Process. Mag., May 2002, to be published.
[22] N. Kahale and R. Urbanke, “On the minimum distance of parallel and
serially concatenated codes,” IEEE Trans. Inf. Theory, submitted for
publication.
[23] J. C. Candy and G. C. Temes, Eds., Oversampling Delta-Sigma Data
Converters Theory, Design and Simulation. New York: IEEE Press.,
1992.
[24] S. M. Metev and V. P. Veiko, Laser Assisted Microtechnology, 2nd ed.,
R. M. Osgood, Jr., Ed. Berlin, Germany: Springer-Verlag, 1998.
[25] J. Breckling, Ed., The Analysis of Directional Time Series: Applications
to Wind Speed and Direction, ser. Lecture Notes in Statistics. Berlin,
Germany: Springer, 1989, vol. 61.
[26] H. E. Rose, A Course in Number Theory. New York, NY: Oxford Univ.
Press, 1988, ch. 3.
[27] B. K. Bul, Theory Principles and Design of Magnetic Circuits. Moscow:
Energia Press, 1964, p. 464, (in Russian).
[28] W. V. Sorin, “Optical reflectometry for component characterization,” in
Fiber Optic Test and Measurement, D. Derickson, Ed. Englewood
Cliffs, NJ: Prentice-Hall, 1998.
[29] J. B. Anderson and K. Tepe, “Properties of the tailbiting BCJR decoder,” in Codes, Systems and Graphical Models, ser. IMA Volumes in
Mathematics and Its Applications. New York: Springer-Verlag, 2000.
[30] P. Hedelin, P. Knagenhjelm, and M. Skoglund, “Theory for transmission
of vector quantization data,” in Speech Coding and Synthesis, W. B.
Kleijn and K. K. Paliwal, Eds. Amsterdam, The Netherlands: Elsevier
Science, 1995, ch. 10, pp. 347–396.
[31] R. M. A. Dawson, Z. Shen, D. A. Furst, S. Connor, J. Hsu, M. G. Kane,
R. G. Stewart, A. Ipri, C. N. King, P. J. Green, R. T. Flegal, S. Pearson,
W. A. Barrow, E. Dickey, K. Ping, C. W. Tang, S. V. Slyke, F. Chen,
J. Shi, J. C. Sturm, and M. H. Lu, “Design of an improved pixel for a
polysilicon active-matrix organic LED display,” in SID Tech. Dig., 1998,
vol. 29, pp. 11–14.
[32] FLEXChip Signal Processor (MC68175/D), Motorola, 1996.
[33] FLEXChip Signal Processor, MC68175/D, Motorola, 1996.
[34] M. S. Yee and L. Hanzo, “Radial basis function decision feedback
equaliser assisted burst-by-burst adaptive modulation,” in Proc. IEEE
Globecom ’99, Rio de Janeiro, Brazil, Dec. 5–9, 1999, pp. 2183–2187.
[35] M. Yajnik, S. B. Moon, J. Kurose, and D. Towsley, “Measurement and
modeling of the temporal dependence in packet loss,” in Proc. IEEE
INFOCOM’99, vol. 1, New York, NY, Mar. 1999, pp. 345–352.
[36] M. Wegmuller, J. P. von der Weid, P. Oberson, and N. Gisin, “High
resolution fiber distributed measurements with coherent OFDR,” in Proc.
ECOC’00, 2000, paper 11.3.4, p. 109.
[37] B. Mikkelsen, G. Raybon, R.-J. Essiambre, K. Dreyer, Y. Su., L. E. Nelson, J. E. Johnson, G. Shtengel, A. Bond, D. G. Moodie, and A. D. Ellis,
“160 Gbit/s single-channel transmission over 300 km nonzero-dispersion
fiber with semiconductor based transmitter and demultiplexer,” in Proc.
ECOC’99, 1999, postdeadline paper 2-3, pp. 28–29.

10

[38] S. G. Finn, M. Médard, and R. A. Barry, “A novel approach to automatic
protection switching using trees,” presented at the Proc. Int. Conf.
Commun., 1997.
[39] N. C. Loh, “High-resolution micromachined interferometric accelerometer,” Master’s thesis, Massachusetts Institute of Technology, Cambridge,
1992.
[40] A. Karnik, “Performance of TCP congestion control with rate feedback:
TCP/ABR and rate adaptive TCP/IP,” M. Eng. thesis, Indian Institute
of Science, Bangalore, India, Jan. 1999.
[41] Q. Li, “Delay characterization and performance control of wide-area
networks,” Ph.D. dissertation, Univ. of Delaware, Newark, May 2000.
[Online]. Available: http://www.ece.udel.edu/~qli
[42] R. Jain, K. K. Ramakrishnan, and D. M. Chiu, “Congestion avoidance
in computer networks with a connectionless network layer,” Digital
Equipment Corporation, MA, Tech. Rep. DEC-TR-506, Aug. 1987.
[43] J. Padhye, V. Firoiu, and D. Towsley, “A stochastic model of TCP Reno
congestion avoidance and control,” Univ. of Massachusetts, Amherst,
MA, CMPSCI Tech. Rep. 99-02, 1999.
[44] D. Middleton and A. D. Spaulding, “A tutorial review of elements
of weak signal detection in non-Gaussian EMI environments,” National Telecommunications and Information Administration (NTIA),
U.S. Dept. of Commerce, NTIA Report 86-194, May 1986.
[45] T. J. Ott and N. Aggarwal, “TCP over ATM: ABR or UBR,” unpublished.
[46] V. Jacobson. (1990, Apr.) Modified TCP congestion avoidance
algorithm. end2end-interest mailing list. [Online]. Available: ftp:
//ftp.isi.edu/end2end/end2end-interest-1990.mail
[47] V. Valloppillil and K. W. Ross. (1998) Cache array routing protocol v1.1.
Internet draft. [Online]. Available: http://ds1.internic.net/internet-drafts/
draft-vinod-carp-v1-03.txt
[48] P. Lehman. (2007, Jan.) The biblatex package. [Online]. Available:
http://www.ctan.org/tex-archive/macros/latex/exptl/biblatex/
[49] D. H. Lorenz and A. Orda. (1998, Jul.) Optimal partition of QoS
requirements on unicast paths and multicast trees. Dept. Elect. Eng.,
Technion. Haifa, Israel. [Online]. Available: ftp://ftp.technion.ac.il/pub/
supported/ee/Network/lor.mopq98.ps
[50] R. E. Sorace, V. S. Reinhardt, and S. A. Vaughn, “High-speed digitalto-RF converter,” U.S. Patent 5 668 842, Sep. 16, 1997.
[51] U. Hideki, “Quadrature modulation circuit,” Japanese Patent 152 932/92,
May 20, 1992.
[52] F. Kowalik and M. Isard, “Estimateur d’un défaut de fonctionnement
d’un modulateur en quadrature et étage de modulation l’utilisant,”
French Patent Request 9 500 261, Jan. 11, 1995.
[53] IEEE Personal Commun. Mag., Special Issue on Wireless ATM, vol. 3,
Aug. 1996.

HOW TO USE THE IEEETRAN BIBTEX STYLE

[54] Wireless LAN Medium Access Control (MAC) and Physical Layer (PHY)
Specification, IEEE Std. 802.11, 1997.
[55] Fiber Channel Physical Interface (FC-PI), NCITS Working Draft Proposed Standard, Rev. 5.2, 1999.
[56] I. Widjaja and A. Elwalid, “MATE: MPLS adaptive traffic engineering,”
IETF Draft, 1999.
[57] L. Roberts, “Enhanced proportional rate control algorithm PRCA,” ATM
Forum Contribution 94-0735R1, Aug. 1994.
[58] “Advanced QoS services for the intelligent internet,” White Paper, Cisco,
May 1997.
[59] “PDCA12-70 data sheet,” Opto Speed SA, Mezzovico, Switzerland.
[60] S. Konyagin, private communication, 1998.
[61] SaberDesigner Reference Manual, Analogy, Inc., Beaverton, OR, 1998,
release 4.3.
[62] Ucb/lbnl/vint network simulator—ns (version 2). [Online]. Available:
http://www-mash.cs.berkeley.edu/ns/
[63] “Messung von Störfeldern an Anlagen und Leitungen der Telekommunikation im Frequenzbereich 9 kHz bis 3 GHz,” Meßvorschrift Reg TP
MV 05, Regulierungsbehörde für Telekommunikation und Post (Reg
TP).
[64] K. K. Ramakrishnan and S. Floyd, “A proposal to add explicit congestion
notification (ECN) to IP,” RFC 2481, Jan. 1999.
[65] Consulative Committee for Space Data Systems (CCSDS), “Telemetry
channel coding,” Blue Book, no. 4, 1999. [Online]. Available:
http://www.ccsds.org/documents/pdf/CCSDS-101.0-B-4.pdf
[66] ——, Telemetry Channel Coding, ser. Blue Book. Newport Beach,
CA: CCSDS, 1999, no. 4. [Online]. Available: http://www.ccsds.org/
documents/pdf/CCSDS-101.0-B-4.pdf
[67] Telemetry Channel Coding, ser. Blue Book, No. 4, Consulative
Committee for Space Data Systems (CCSDS), Newport Beach,
CA, 1999. [Online]. Available: http://www.ccsds.org/documents/pdf/
CCSDS-101.0-B-4.pdf
[68] Telemetry Channel Coding, ser. Blue Book, No. 4, Consulative
Committee for Space Data Systems (CCSDS) Recommendation for
Space Data System Standard 101.0-B-4, May 1999. [Online]. Available:
http://www.ccsds.org/documents/pdf/CCSDS-101.0-B-4.pdf
[69] T. Hansen. (2004, Jan.) The multibib.sty package. [Online]. Available:
http://www.ctan.org/tex-archive/macros/latex/contrib/multibib/
[70] O. Patashnik. (1988, Feb.) Designing BIBTEX styles. btxhak.pdf. [Online]. Available: http://www.ctan.org/tex-archive/biblio/bibtex/contrib/
doc/



==> WiOpt_arXiv/IEEEtran_bst_HOWTO.txt <==
HOW TO USE THE IEEETRAN BIBTEX STYLE

1

How to Use the IEEEtran BIBTEX Style
Michael Shell, Member, IEEE

Abstract—This article describes how to use the IEEEtran.bst
BIBTEX style file to produce bibliographies that conform to the
standards of the publications of the Institute of Electrical and
Electronics Engineers (IEEE).
Index Terms—bibliography, BIBTEX, IEEE, LATEX, paper, references, style, template, typesetting.

I. I NTRODUCTION
HE IEEEtran.bst BIBTEX style file described in this
document can be used with BIBTEX to produce LATEX
bibliographies of high quality that are suitable for use in IEEE
publications. Other potential applications include thesis and
academic work, especially when such work is in the area of
electrical and/or computer engineering.
This document applies to version 1.12 and later of the
IEEEtran BIBTEX style. Prior versions do not have all of the
features described here. IEEEtran.bst will display the version
number on the user’s console during execution. The most
recent version of this package can be obtained on CTAN [1]
and may also be mirrored at various places within IEEE’s
website [2]. Additional support may be found at the IEEEtran
homepage [3].
It is assumed that the reader has a basic understanding of
the operation and use of BIBTEX. Documentation for the use of
BIBTEX includes the user’s guide [4] as well as supplementary
information such as a comprehensive tutorial [5], FAQs [6],
[7], and a guide using practical examples [8]. The large
collection of sample bibliographies and string definitions at
the TEX User Group Bibliography Archive may also be of
help [9]. General support for BIBTEX related questions can be
obtained in the usenet newsgroup comp.text.tex.
Note that the references section of this document is used
for two purposes: (1) to provide information where additional
information can be found; and (2) to provide examples of
references created using the IEEEtran BIBTEX style. The first
few citations above fall into the first category, while the vast
majority of the citations that follow will serve as examples and
are not meant to be actually referred to. Hopefully, it will be
clear from context which way a particular reference is used.

T

II. I NSTALLATION
The IEEEtran BIBTEX package consists of the following
files. Note that the IEEEtran packages from IEEE’s website
Manuscript created on June 20, 2002; revised January 11, 2007. This
work is distributed under the LATEX Project Public License (LPPL) ( http:
//www.latex-project.org/ ) version 1.3. A copy of the LPPL, version 1.3, is
included in the base LATEX documentation of all distributions of LATEX released
2003/12/01 or later. The opinions expressed here are entirely that of the author.
No warranty is expressed or implied. User assumes all risk.
See http://www.michaelshell.org/ for current contact information.

may not carry the non-IEEE compliant (natbib compatible,
etc.) variants. See the CTAN site [1] for the complete set of
files.
IEEEtran_bst_HOWTO.pdf: This documentation.
IEEEtran.bst: The standard IEEEtran BIBTEX style file
(unsorted, i.e., references will appear in the order in which
they are cited). Recommended for work that is to be submitted
to the IEEE.
IEEEtranS.bst: The IEEEtran BIBTEX style file, but with
additional sorting code, similar to that of plain.bst, which
sorts the entries based on the names of the authors, editors,
organizations, etc. Some IEEE conferences/publications may
allow/use sorted bibliographies, but the vast majority are
unsorted.
IEEEtranSA.bst: Like IEEEtranS.bst, but with alphanumeric citation tags like alpha.bst. Not for normal IEEE use.
IEEEtranN.bst: Like IEEEtran.bst, but based on plainnat.bst
and is compatible with Patrick W. Daly’s natbib package [10].
Not for normal IEEE use.
IEEEtranSN.bst: Sorting version of IEEEtranN.bst. Not for
normal IEEE use.
IEEEexample.bib: A BIBTEX database that contains the
references shown in the references section of this document.
Users can copy the entries therein to serve as starting templates. The entries also have comments which may be of
additional help.
IEEEfull.bib: A file that contains a comprehensive set
of BIBTEX string definitions for the full names of IEEE
journals and magazines. Because IEEE’s bibliography style
uses abbreviated journal names, this file’s intended use is for
specialized or non-IEEE related work.
IEEEabrv.bib: Same as above, but contains the abbreviated
form of the journal and magazine names. Recommended for
work that is to be submitted to the IEEE.
BIBTEX .bst files can be accessed system-wide when they
are placed in the
<texmf>/bibtex/bst

directory, where <texmf> is the root directory of the user’s
TEX installation. Similarly, system-wide .bib files (IEEEfull.bib and IEEEabrv.bib) can be placed in
<texmf>/bibtex/bib

On systems that have a local texmf tree (<texmflocal>),
which may be named “texmf-local” or “localtexmf”, it
may be advisable to install packages in <texmflocal>, rather
than <texmf> as the contents of the former, unlike that of the
latter, are preserved after the LATEX system is reinstalled and/or
upgraded.

c 2007 Michael Shell

2

HOW TO USE THE IEEETRAN BIBTEX STYLE

Alternatively, on teTEX (Unix) systems, users can set the
BSTINPUTS and BIBINPUTS environment variables to specify the search paths for .bst and .bib files, respectively.
Similarly, MiKTEX users can alter the “Input Dirs” path in
the BibTEX section of the miktex.ini configuration file. On
some LATEX systems, the directory look-up tables will need to
be refreshed after making additions or deletions to the system
files. For teTEX and fpTEX systems this is accomplished via
executing
texhash

as root. MiKTEX users can run
initexmf -u

to accomplish the same thing.
Users not willing or able to install the files system-wide can
install them in their personal directories, but will then have to
provide the path (full or relative) in addition to the filename
when referring to them in LATEX.
III. U SAGE
IEEEtran.bst is invoked using the normal LATEX bibliography
commands:
\bibliographystyle{IEEEtran}
\bibliography{IEEEabrv,mybibfile}

String definition files must be loaded before any database files
containing entries that utilize them — so the file names within
the \bibliography command must be listed in a proper
order.
In standard BIBTEX fashion, new documents will require a
LATEX run followed by a BIBTEX run and then two more LATEX
runs in order to resolve all of the references. An additional
series of runs will be required as citations are added to the
document.
A. Resource Requirements
IEEE’s bibliography style has several unique attributes that
increase the complexity of BIBTEX styles that attempt to mimic
it. Because the primary design goal of IEEEtran.bst is to
reproduce the IEEE bibliography style as accurately and as
fully as possible, IEEEtran.bst will consume significantly more
computation resources (especially memory) during execution
than many other BIBTEX style files. Most modern BIBTEX
installations will be able to meet these demands without problem. However, some earlier BIBTEX platforms, especially those
running on the MS Windows operating system, may be unable
to provide the required memory space. Such platforms often
provide as an alternative the higher-capacity1 “8-bit BIBTEX”
in the form of a “bibtex8” executable which IEEEtran.bst is
fully compatible with. Users who encounter BIBTEX resource
limitations should upgrade their BIBTEX installation. More
details on this topic can be found in [6].
1 However, command options may be needed to obtain the higher capacity,
e.g., bibtex8 -H myfile. Use bibtex8 -help to list the possible
options.

B. Nonstandard Extensions
Another, related, issue is that IEEEtran.bst provides extensions beyond the standard BIBTEX entry types and fields. These
additional features are necessary for IEEE style work and were
designed to closely follow the existing as well as “probable
future” releases of the standard BIBTEX styles. Nevertheless,
users should be aware that many current BIBTEX styles may
not be compatible with BIBTEX databases that employ advanced features of IEEEtran.bst. BIBTEX will generate an error
if it encounters a (cited) entry type that the style file does not
support, but unsupported fields within an entry will simply
be ignored. For this reason, users are encouraged to keep all
nonstandard entry types in a BIBTEX database (.bib) file of
their own. The nonstandard IEEEtran.bst entry types are: (1)
“electronic” which is used for internet references; (2) “patent”
which is used for patents; (3) “periodical” which is used for
journals and magazines; and (4) “standard” which is used for
published standards.
The most important extensions to the supported fields will
now be briefly mentioned.
1) The URL Field: Every entry type supports an optional
URL entry field for documents that are available on the
internet. URLs will appear at the end of the bibliography entry
and proceeded by the words “[Online]. Available:” as is shown
in [1]. IEEE does not place any punctuation at the end of a
URL as this could be mistaken as being part of the URL.
URLs are notoriously difficult to break properly. IEEEtran.bst
places all URL text within a \url{} command so as to
provide “plug-and-play” use with packages that provide such a
command. It strongly suggested that, when using entries with
URLs, the popular LATEX package url.sty [11] is also loaded to
provide some intelligence in URL line breaking. Alternatively,
the hyperref.sty package [12] also provides a hyperlinked \u
rl command (which can work in conjunction with url.sty).
Remember, that unless a url handling package is loaded,
LATEX will require that special characters such as _, %, etc.,
be escaped (\_, \%). Failure to do so will result in compilation
errors. Oren Patashnik, BIBTEX’s author, recommends that a
URL package (such as url.sty) be loaded so that URLs can
be conveniently entered in natural, unescaped form. The \u
rl command of hyperref.sty version 6.72y (2002-09-12) and
later also does not require unescaped URL characters. Note
that it is not safe to escape URL characters in conjunction
with url.sty or hyperref.sty as the \url commands of these
packages will retain the backslash as-is in the formatted URL.
Users should be aware that version 1.5 and prior of url.sty
interacts with BIBTEX (version 0.99c and prior) in way that can
result in the anomalous appearance of “%” symbols within
the URLs. To avoid this problem, be sure that the url.sty
used is at least version 1.6. If used, hyperref.sty should be at
least version 6.70s (2000-08-31) for the same reason. Finally,
users should be aware that hyperref hyperlinked text, including
URLs, cannot normally be broken across lines or pages under
DVI (but not PDF) output. To get around this limitation, use
the breakurl.sty package [13] with hyperref.sty under DVI
output.
Even with intelligent URL breaking, formatting an entry
with a URL can still pose challenges as URLs may contain

HOW TO USE THE IEEETRAN BIBTEX STYLE

long segments within which breaks are not possible (or at least
strongly discouraged). In its publications, IEEE deals with this
problem by allowing the interword space to stretch more than
usual. To accomplish this, IEEEtran.bst automatically engages
a “super-stretch” feature for every entry that contains a URL.
The interword spacing within entries that contain URLs is
allowed to stretch up to four times normal without causing
underfull hbox warnings. Reference [9] illustrates this feature.
Section VII discusses how users can control the amount
of allowed stretch in entries with URLs. Alternatively, the
default value of this stretch factor can be adjusted via a
LATEX command, which must be placed before the bibliography
begins:
\newcommand\BIBentryALTinterwordstretchfactor{
2.5}

3

3) Expanded Use of the Howpublished Field: The standard
BIBTEX styles support the howpublished field for the booklet
and misc entry types. IEEEtran.bst extends this to also include
electronic, manual, standard and techreport. The rational for
doing this is because, with these entry types, there is often
a need to explain in what form the given work was produced. The additional information provided by howpublished
is placed, as given, in normal font, just after the title (or
booktitle, if used) of the entry.
IEEE exploits this feature most often for electronic references, but it has application with any entry whose exact
form would be unclear without additional information (unlike
optional notes which tend to be more “by the way” in nature).
See Section V for more details.
C. The BIBdecl Command Hook

However, these adjustment mechanisms are of limited use for
reducing the stretch factor because doing so usually just results
in underfull hbox warnings. Another way to handle problem
URLs is to configure url.sty to allow more possible break
points.
2) The Language Field: IEEEtran.bst supports an optional
language field which allows alternate hyphenation patterns to
be used for the title and/or booktitle fields when these fields
are in language other than the default. For examples, see
Sections V-N and VI-C as they each contain a reference that
uses the language field. This feature is especially important
for languages that alter the spelling of words based on how
they are hyphenated.
Unlike some other BIBTEX style files, the use of the Babel
package is not required to use this feature. In fact, Babel.sty
should not be loaded with IEEEtran.cls as the former can
interfere with the latter. However, the names given in the
language field must follow Babel’s convention for the names
of the hyphenation patterns. See the Babel documentation for
details [14].
It is a TEX limitation that, to be available for use, a hyphenation pattern must be loaded within a “format file” (memory
image) and, therefore, cannot be loaded when running a .tex
file. A list of available patterns is displayed on the console
each time LATEX is started. If a requested hyphenation pattern
is not available, the default will be used and a warning will be
issued. Users wishing to add hyphenation patterns will need
to activate the desired ones in their
<texmf>/tex/generic/config/language.dat

file and rebuild their LATEX format file2 . Adding hyphenation
patterns does reduce the amount of memory available to TEX,
so it cannot be done with impunity.
Some languages may require a slightly different entry
format than is done in English. For example, extra braces are
needed to preserve the capitalization of the first letter of each
word in German titles.
2 On teT X (Unix) systems this can be accomplished simply by runE
ning “fmtutil-sys --all” (or “fmtutil --all” for pre-teTEX 3.0
versions and fpTEX systems) as root. For MiKTEX users, the command
“initexmf --dump” will do the trick.

IEEEtran.bst generated bibliographies feature a command
hook (\BIBdecl) that is executed just prior to the first item
in the bibliography list. This hook can be used to modify the
default behavior of an existing bibliography environment. For
example,
\newcommand{\BIBdecl}{\bfseries\setlength{\ite
msep}{1\baselineskip plus 0.1\baselineskip min
us 0.1\baselineskip}
\bibliographystyle{IEEEtran}
\bibliography{IEEEabrv,mybibfile}

will result in a bibliography that is set in bold with entries
that are spaced with an extra blank line (assuming they were
single spaced to begin with).
D. Use With Cross-referenced Entries
IEEE bibliographies do not normally contain references that
refer to other references. Therefore, IEEEtran.bst does not
format entries that use cross references (via the crossref field)
any differently from entries that don’t. Nevertheless, it does
allow the entries using the crossref field to silently inherent any
missing fields from their respective cross-referenced entries
in the standard BIBTEX manner. However, users who take
advantage of this “parent/child” feature are cautioned that
BIBTEX will automatically, and without warning, add a crossreferenced entry to the end of the bibliography if the number of
references using the cross-reference is equal to or greater than
“min-crossrefs”. Because such additional entries are unwanted
in IEEE style, users who employ cross-referenced entries
need to ensure that the cross-referenced entries are not added
to the bibliography. The default value of min-crossrefs on
most BIBTEX systems is two. Unfortunately, this value is set
when BIBTEX is compiled and cannot be altered within .bst
files. However, BIBTEX does offer a way to control it on
the command line. Therefore, when using cross-referenced
entries, users must remember to set min-crossrefs to a large
value (greater than the number of bibliography entries) when
invoking BIBTEX:
bibtex -min-crossrefs=900 myfile

Because cross-referenced entries must always appear after any
entries that refer to them, it is recommended that the cross-

4

HOW TO USE THE IEEETRAN BIBTEX STYLE

referenced entries be kept in separate (.bib) file(s) so that they
can be loaded after the other (.bib) database files:

address
month
year
pages

\bibliography{IEEEabrv,mybibfile,myxrefbibs}

=
=
=
=

"Nagoya, Japan",
jan,
"1997",
"290-294"

}

IV. E XAMPLES OF THE T HREE M OST C OMMONLY U SED
E NTRY T YPES
Journal articles, conference papers and books account for
the vast majority of references in most IEEE bibliographies.
It may be helpful to the user to briefly illustrate a simple
example of each of these common entry types before divulging
into ones with more complex or obscure details.
A typical journal article entry looks like
@article{IEEEexample:article_typical,
author = "S. Zhang and C. Zhu and J. K. O. Sin
and P. K. T. Mok",
title
= "A Novel Ultrathin Elevated Channel
Low-temperature Poly-{Si} {TFT}",
journal = IEEE_J_EDL,
volume = "20",
month
= nov,
year
= "1999",
pages
= "569-571"
}

which is shown as reference [15]. Using an entry key prefix
that is used only by the given database file (“IEEEexample”
in the above entry) ensures that the entry key will remain
unique even if multiple database files are used simultaneously.
Although initials are used for the first names here, users are
encouraged to use full names whenever they are known as
IEEEtran.bst will automatically abbreviate names as needed
(but BIBTEX styles that use full names will require them to be
present). Likewise, it is a good idea to provide all the authors’
names rather than using “and others” to get “et al.” [16]. Section VII describes how IEEEtran.bst can be configured to force
the use of “et al.” if the number of names exceeds a set limit.
Within the title, braces are used to preserve the capitalization of acronyms. The journal name is entered as a string that
is defined in the IEEEabrv.bib file. Not only does this approach
reduce the probability of spelling mistakes, but it allows the
user to instantly switch to full journal names by using the
IEEEfull.bib definitions instead (not for use with work to be
submitted to the IEEE). In like fashion, the month is entered as
a standard BIBTEX three letter code3 so that the month format
can automatically be controlled by the string (macro) month
name definitions provided within every .bst file.
It is generally a good idea to also provide the journal
number, but many journal article references in IEEE publications do not show the number. Section VII discusses how
the user can configure IEEEtran.bst to ignore journal numbers
for articles.
A typical paper in a conference proceedings entry looks like
@inproceedings{IEEEexample:conf_typical,
author
= "R. K. Gupta and S. D. Senturia",
title
= "Pull-in Time Dynamics as a Measure
of Absolute Pressure",
booktitle = "Proc. {IEEE} International Workshop
on Microelectromechanical Systems
({MEMS}’97)",
3 For reference, these are: jan, feb, mar, apr, may, jun, jul, aug, sep, oct,
nov and dec.

which is shown as reference [17].
IEEE typically prepends “Proc.” to the conference name
(when forming the booktitle field):
booktitle = "Proc. {ECOC}’99",

IEEEtran.bst does not do this automatically as it may not be
appropriate for every conference.
The conference entry type is also available as an alias for
inproceedings. There is no functional difference between the
two.
Finally, a typical book entry looks like
@book{IEEEexample:book_typical,
author
= "B. D. Cullity",
title
= "Introduction to Magnetic Materials",
publisher = "Addison-Wesley",
address
= "Reading, MA",
year
= "1972"
}

which is shown as reference [18]. One of the unusual attributes
of IEEE bibliography references is that, when formatting
entries, they precede the publisher address with a period and
a larger than normal space.
V. S UPPORTED E NTRY T YPES
The fields that are recognized by each entry type are shown
at the beginning of each of the subsections below. A bold
font indicates a required field, while a slanted font is used
to indicate fields that are extensions that may not be supported
by the standard BIBTEX styles for the given entry type.
The reader is reminded that IEEEexample.bib file contains
the actual BIBTEX entries that were used to make the references
demonstrated here.
A. Article
Supported fields: author, title, language,
journal, volume, number, pages, month, year, note,
url.
Another typical journal article is shown in [19]. Because
the referenced journal was not published by the IEEE, the
IEEEabrv.bib file will not contain the needed string definition.
So, the user will either have to make his/her own supplementary string definition file, or enter the abbreviated journal
name directly into the journal field. See published IEEE
bibliographies for examples of how to properly abbreviate the
journal name at hand. Note also how IEEE uses small spaces to
divide page (and other) numbers with five digits or more into
groups of three. As mentioned previously, the display of the
number field for articles can be controlled (see Section VII).
Sometimes it is desirable to put extra information into the
month field such as the day, or additional months [20]. This
is accomplished by using the BIBTEX concatenation operator
“#”:
month = sep # "/" # oct,

HOW TO USE THE IEEETRAN BIBTEX STYLE

5

1) Articles Pending Publication: Articles that have not yet
been published can be handled as a misc type with a note [21]:
@misc{IEEEexample:TBPmisc,
author
= "M. Coates and A. Hero and R. Nowak
and B. Yu",
title
= "Internet Tomography",
howpublished = IEEE_M_SP,
month
= may,
year
= "2002",
note
= "to be published"
}

(date information is optional) or they can be handled as an
article type with the pending status in the year field [22]:
@article{IEEEexample:TBParticle,
author = "N. Kahale and R. Urbanke",
title
= "On the Minimum Distance of Parallel
and Serially Concatenated Codes",
journal = IEEE_J_IT,
year
= "submitted for publication"
}

B. Book
Supported fields: author and/or editor, title,
language, edition, series, address, publisher,
month, year, volume, number, note, url.

Books may have authors [18], editors [23] or both [24]. Note
that the standard BIBTEX styles do not support book entries
with both author and editor fields, but IEEEtran.bst does.
The standard BIBTEX way of entering edition numbers is in
capitalized ordinal word form:
edition = "Second",

IEEEtran.bst can automatically convert up to the tenth edition
to the “Arabic ordinal” form (e.g., “2nd”) that IEEE uses. For
editions over the tenth in references that are to be used in
IEEE style bibliographies, it is best to enter edition fields in
the “Arabic ordinal” form (e.g., “101st”).
A book may also be part of a series and have a volume or
number [25].
C. Inbook
Supported fields: author and/or editor, title,
language, edition, series, address, publisher,
month, year, volume, number, chapter, type, pages,
note, url.

Inbook is used to reference a part of a book, such as a
chapter [26] or selected page(s) [27]. The type field can be
used to override the word chapter (for which IEEE uses the
abbreviation “ch.”) when the book uses parts, sections, etc.,
instead of chapters
type = "sec.",

D. Incollection
Supported

fields:

author,

title,

booktitle,

language,
edition,
series,
editor,
address,
publisher, month, year, volume, number, chapter,
type, pages, note, url.

Incollection is used to reference part of a book having its
own title [28]. Like book, incollection supports the series [29],

chapter and pages fields [30]. Also, the type field can be used
to override the word chapter.
IEEE sometimes uses incollection somewhat like inproceedings when the book in question is a composition of articles
from various conferences [31]. For such use, the differences
between incollection and inproceedings are minor — one
distinctive sign is that, with incollection, the volume number
appears after the date, while with inproceedings it appears
before. To better support such use, IEEEtran.bst, unlike the
standard BIBTEX styles, does not require a publisher field for
incollection entries.
E. Booklet
Supported fields: author, title, language,
howpublished, organization, address, month, year,
note, url.
Booklet is used for printed and bound works that are not
formally published. IEEEtran.bst formats titles of booklets like
articles — not like manuals and books. A primary difference
between booklet and unpublished is that the former is/was
distributed by some means. Booklet is rarely used in IEEE
bibliographies.
F. Manual
Supported fields: author, title, language, edition,
howpublished , organization, address, month, year,
note, url.
Technical documentation is handled by the manual entry
type [32]. Note that the cited example places the databook
part number with the title. Perhaps a more correct approach
would be to put this information into the howpublished field
instead [33]. However, other BIBTEX styles will probably not
support the howpublished field for manuals.
G. Inproceedings/Conference
Supported
fields:
author,
title,
intype,
booktitle, language, series, editor, volume,
number, organization, address, publisher, month,
year, paper , type, pages, note, url.
References of papers in conference proceedings are handled
by the inproceedings or conference entry types. These two
types are functionally identical and can be used interchangeably.
If desired, the days of the conference can be added to the
month via the BIBTEX concatenation operator “#” [34]:
month = dec # " 5--9,",

Although not common with conference proceedings, the
volume and number fields are also supported [35]. Note that,
unlike the other entry types, IEEE places such information
prior to the date. From IEEE’s viewpoint, the location and
date of the conference may form the dividing point between
information related to identifying which proceedings and
information that pertains to the location of the information
referenced therein (pages, etc.).
IEEEtran.bst supports a paper field (a nonstandard extension) for paper numbers [36]:

6

HOW TO USE THE IEEETRAN BIBTEX STYLE

paper = "11.3.4",

The type field can be used to override the default paper type
(“paper”) [37]:
type = "postdeadline paper",

Section VII describes how these extensions can be disabled
if desired for journals with bibliographies that tend not to
display such information (while allowing the user to retain
such information in the database entries for those journals that
do).
There are events that happen during conferences that may
not be in the written proceedings record (speeches, etc.).
Sometimes it is necessary to reference such things. For these
occasions, IEEEtran.bst supports the intype field (a nonstandard extension) which can override the word “in” in the
reference [38]:
intype = "presented at the",

Note that when using intype, the booktitle field is no longer
italicized because the book that contains the written conference
record is no longer what is being referred to.
H. Proceedings
Supported fields: editor, title, language, series,
volume, number, organization, address, publisher,
month, year, note, url.

L. Unpublished
Supported fields: author, title, language, month,
year, note, url.

The unpublished entry type is used for documents that
have not been formally published. IEEE typically just uses
“unpublished” for the required note field [45].
M. Electronic (IEEEtran.bst extension)
Supported
language,
note, url.

fields: author, month, year, title,
howpublished, organization, address,

IEEEtran.bst provides the electronic entry type for internet
references [46], [47]. IEEEtran.bst also provides the aliases
“online”, “internet”, “webpage” and “www” for compatibility
with some existing BIBTEX database and style files. However,
“electronic” (or perhaps “online” for those who also use
Philipp Lehman’s biblatex [48]) should be used for all new
work. IEEE formats electronic references differently by not
using italics or quotes and separating fields with periods rather
than commas. Also, the date is enclosed within parentheses
and is placed closer to the title. This is probably done to
emphasize that electronic references may not remain valid on
the rapidly changing internet. Note also the liberal use of the
howpublished field to describe the form or category of the
entries.
The organization and address fields may also be used [49].

It is rare to need to reference an entire conference proceedings, but, if necessary, the proceedings entry type can be used
to do so.

N. Patent (IEEEtran.bst extension)

I. Mastersthesis

Patents are supported by IEEEtran.bst. The nationality field
provides a means to handle patents from different countries
[50], [51]

Supported fields: author, title, language, type,
school, address, month, year, note, url.
Master’s (or minor) theses can be handled with the mastersthesis entry type [39]. The optional type field can be used to
override the words “Master’s thesis” if a different designation
is desired [40]:
type = "M. Eng. thesis",

J. Phdthesis
Supported fields: author, title, language, type,
school, address, month, year, note, url.
The phdthesis entry type is used for Ph.D. dissertations
(major theses) [41]. Like mastersthesis, the type field can be
used to override the default designation.
K. Techreport
Supported fields: author, title, language,
howpublished , institution, address, number, type,
month, year, note, url.
Techreport is used for technical reports [42]. The optional
type field can be used to override the default designation
“Tech. Rep.” [43], [44].

Supported fields: author, title, language, assignee,
address, nationality , type, number, day , dayfiled ,
month, monthfiled , year or yearfiled , note, url.

nationality = "United States",

or
nationality = "Japanese",

Note that, with the exception of the U.S., the word for the
nationality of a patent is not usually the same as the word
for the country that issued the patent. The nationality for a
U.S. patent can be entered either as “U.S.” or “United States”.
IEEEtran.bst will automatically detect and convert the latter
form to “U.S.” as is done by IEEE. The nationality should be
capitalized.
The assignee and address (of the assignee) fields are not
used by IEEE or IEEEtran.bst. However, they are provided,
and proper values should be assigned to them (if known) for
all patent entries as other BIBTEX styles may use them.
The type field provides a way to override the “patent”
description with other patent related descriptions such as
“patent application” or “patent request” [52]:
type = "Patent Request",

In order to provide full support for both patents and patent
applications, two sets of date fields are provided. One set
pertains to the date the patent was granted (day, month and

HOW TO USE THE IEEETRAN BIBTEX STYLE

year) the other pertains to the date the patent application
was filed (dayfiled, monthfiled and yearfiled). There is a
slight complication because IEEE displays only one date for
references of patents or patent applications. IEEEtran.bst looks
for the presence of the year and yearfiled files. If the year
field is present, the set pertaining to the date granted is used.
Otherwise, IEEEtran.bst uses the set pertaining to the date
filed.

7

B. Software Packages
Because of the intangible nature of software, it is recommended that the user manual be what is actually referenced
[61]. For software that is primarily distributed online, the
electronic entry type may be a good choice [62]. As a last
resort, the misc entry type can be employed.
C. Laws and Regulations

Supported fields: editor, title, language, series,
volume, number, organization, month, year, note,
url.

Legal documents and laws are probably best handled by
the misc type [63]. The howpublished field can handle the
regulation number/description, while the organization field
can carry the issuing body. The cited example also uses the
language field as it is written in German.

The periodical entry type is used for journals and magazines
[53].

D. Internet RFCs

O. Periodical (IEEEtran.bst extension)

P. Standard (IEEEtran.bst extension)
Supported fields: author, title, language,
howpublished , organization or institution, type,
number, revision, address, month, year, note, url.
The standard entry type is used for formally published
standards [54]. For the name of the issuing entity, either
the organization or institution fields can be used based on
whatever the preference of the issuing entity may be. IEEE
(and thus IEEEtran.bst) does not display the address of the
issuing organization/institution, but this information should be
provided as other BIBTEX styles might.
The type field can be used to override the default description
“std.” while the optional revision field can be used to provide
a revision number [55]:
type
= "Working Draft Proposed Standard",
revision = "5.2",

Alternatively, the misc entry type, along with its howpublished field, can be used to create references of standards [56].
Q. Misc
Supported
fields:
author,
title,
language,
howpublished, organization, address, pages, month,
year, note, url.
Misc is the most flexible type and can be used when none of
the other entry types are applicable. The howpublished field
can be used to describe what exactly (or in what form) the
reference is (or appears as). Note that IEEEtran.bst, unlike the
standard styles, also supports the organization, address and
pages fields.
Possible applications include technical-report-like entries
that lack an institution [57], white papers [58] and data sheets
[59].
VI. U NUSUAL T YPES OF R EFERENCES
A. Private Communication
Private communication entries can be created using the
misc type with a note indicating “private communication” or
“personal correspondence”, etc., [60].

Internet “Request For Comments” (RFC) documents are
usually handled via the misc entry type [64]. The howpublished field can contain the RFC number. Because of the online
nature of RFCs, it is a good idea to provide a URL field if at
all possible. Alternatively, RFCs can be handled as electronic
entry types, albeit with less portability (under other .bst files).
E. Other References
When dealing with a reference that does not fit into any of
the categories of the previous examples, the best strategy is to
use the closest one that fits. If that fails, fall back on the misc
entry type.
Sometimes the most difficult step is determining what a particular reference actually is. Consider [65] which appeared in
an IEEE journal. Now, from the appearance of this reference,
one could conclude that what is being cited is an article that
appeared in a journal called “Blue Book”. However, CCSDS’s
Blue Books are actually a series of books, number four of
which is what is being referenced. So, it might be better to use
the book entry type with a series field [66]. (Also, note in this
reference how IEEE replaces author names that are identical
to the previous reference with a long dash.) But, using the
author field for organizations is not a good practice. Therefore,
the manual entry type, which provides an organization field
and does not require an author, might be even better [67].
The howpublished field is used for the Blue Book series and
number.
Upon even closer inspection, one finds that Blue Book
number four is actually a request for a standard! So, perhaps
the best approach is to use the IEEEtran.bst entry type for
standards [68].
VII. T HE IEEE TRAN BST C ONTROL E NTRY T YPE
IEEEtran.bst provides a very special entry type that can be
used to externally control some aspects of the bibliography
style. By altering these controls, a user can make adjustments
in order to (1) compensate for minor variations in the typical
bibliography styles of the various IEEE journals; (2) tweak
certain aspects of the produced bibliographies to better suit
the particular taste of the author (within the bounds of IEEE’s
standards); and (3) provide a limited means to implement

8

changes that might be desirable in certain types of non-IEEE
related work such as theses. IEEEtran.bst is not a universal
style — alterations beyond those described here are outside of
the scope of IEEEtran.bst’s design. Users are cautioned that
changes to some of the controls can result in a bibliography
style that is no longer compliant to IEEE’s style.
In order to access the IEEEtran.bst controls, users must
create an “IEEEtranBSTCTL” entry in one of their database
(.bib) files:
@IEEEtranBSTCTL{IEEEexample:BSTcontrol,
CTLuse_article_number
= "yes",
CTLuse_paper
= "yes",
CTLuse_forced_etal
= "no",
CTLmax_names_forced_etal = "10",
CTLnames_show_etal
= "1",
CTLuse_alt_spacing
= "yes",
CTLalt_stretch_factor
= "4",
CTLdash_repeated_names
= "yes",
CTLname_format_string
= "{f.˜}{vv˜}{ll}{, jj}",
CTLname_latex_cmd
= ""
CTLname_url_prefix
= "[Online]. Available:"
}

The above example shows all of the available control fields and
their default values. Only the fields that need to be changed
have to be listed in a control entry — fields that are missing
will not be altered. The changes are activated by citing the
control entry type (in the user’s .tex file) using a special cite
command which is a modified version of \nocite:
\bstctlcite{IEEEexample:BSTcontrol}

This command is provided by the IEEEtran.cls LATEX class
as well as by the IEEEtrantools.sty package [1]. Users using
other class or package files will have to manually define the
command in the preamble of their document:
\makeatletter
\def\bstctlcite{\@ifnextchar[{\@bstctlcite}{\@bstctl
cite[@auxout]}}
\def\bstctlcite[#1]#2{\@bsphack
\@for\@citeb:=#2\do{%
\edef\@citeb{\expandafter\@firstofone\@citeb}%
\if@filesw\immediate\write\csname #1\endcsname{\s
tring\citation{\@citeb}}\fi}%
\@esphack}
\makeatother

The source code of \bstctlcite can also be found in the
comments near the top of the IEEEtran.bst file. \bstctl
cite also supports an optional argument to allow for the
specification of an alternate auxiliary file. This may be useful
when using packages that produce multiple bibliographies,
such as multibib.sty [69]:
\usepackage{multibib}
.
.
\newcites{sec}{Secondary Literature}
\bstctlcite[@auxoutsec]{BSTcontrol2}

The default auxiliary file specifier is “@auxout”, to which
multibib appends a suffix of each bibliography name given as
the first argument to \newcites. Other packages may have
different auxiliary file naming conventions. For those of you
who know TEX, the \bstctlcite command evaluates the
contents of the optional argument within a \csname ...
\endcsname construct and the resulting command sequence

HOW TO USE THE IEEETRAN BIBTEX STYLE

contains the output file number.
\bstctlcite is silent — it will not add any entry to, or
affect the numbering of, the bibliography, nor will it place
any citation numbers in the main text. There are two main
limitations on its use:
1) For the unsorted BIBTEX style, it must be placed before
any entries that it is to affect. Because the user will
almost always want to apply the changes to all the
bibliography entries, a good location is just after \be
gin{document}. For the sorting style, control entries
will automatically be given a sort key value that will
put them at the beginning of the references. If this is
not desired, a control entry can be manually given a
key field with a value that will result in the desired sort
position.
2) operation is “one shot.” That is to say the same control
entry cannot be used again (within the same bibliography). However, it is possible to call another control entry
that uses a different key name. This behavior is directly
related to the way BIBTEX allows a reference to be cited
multiple times, yet still produces only one entry within
the bibliography.
A. BST Control Entry Fields
Here is a brief description of each of the control entry fields.
CTLuse_article_number: Setting this to “no” will turn off

the display of the number field for articles. “yes” enables.
This is useful for IEEE publications that tend not to show the
number field for referenced articles, but the user wishes to
include the number field in the database entries. Turning off
the display of the number fields for articles can also help to
give more consistent results if the database article entries are
erratic in their inclusion of the number field. The default value
is “yes”.
CTLuse_paper: Likewise, setting this to “no” turns off the
display of paper and type fields for inproceedings entries.
“yes” enables. The default value is “yes”.
CTLuse_forced_etal: Setting this to “yes” enables IEEEtran.bst to automatically truncate a list of author names and
force the use of “et al.” if the number of authors in an entry
exceeds a set limit. “no” disables. The default value is “no”.
CTLmax_names_forced_etal: This value is the maximum
number of names that can be present beyond which “et al.”
usage is forced (if forced “et al.” is enabled). The default value
is 10.
CTLnames_show_etal: The number if names that are shown
with a forced “et al.” Must be less than or equal to CTLmax_
names_forced_etal. The default value is 1.
CTLuse_alt_spacing: Setting this to “no” will shut off
the alternate interword spacing for entries with URLs. This
feature may be of use to those who do not want the entries in
the bibliography files (.bbl) to contain the added LATEX code
required by this feature. The default value is “yes”.
CTLalt_stretch_factor: If alternate interword spacing for
entries with URLs is enabled, this is the interword spacing
stretch factor that will be used. For example, the default value
of 4 means that the interword spacing in entries with URLs

HOW TO USE THE IEEETRAN BIBTEX STYLE

can stretch to four times normal. The given value does not
have to be an integer.
CTLdash_repeated_names: Setting this to “no” turns off
the use of dashes for entries with names that are identical to
those of the previous entry (repeated names) [66]. May be
useful for non-IEEE related work. IEEE normally does this,
so the default value is “yes”.
CTLname_format_string: This is the BIBTEX name format
string that controls the format of the author and editor names.
See [70] for more information. Do not alter this control for
work that is to be submitted to the IEEE.
CTLname_latex_cmd: If not empty, specifies a LATEX command, that must use a single argument, which is to process
each of the (formatted) author and editor names in all the
entries. For example, using
CTLname_latex_cmd = "\textsc"

will result in all of the author and editor names being rendered
in the small caps font. Because IEEE does not use a different
font for names, this control should not be used for work that
is to be submitted to the IEEE. The default is empty.
CTLname_url_prefix: The prefix text used before URLs.
The default is “[Online]. Available:”. Note that a space will
be automatically inserted after this text. If this space is not
wanted, just end the string with \relax. Do not alter this
control for work that is to be submitted to the IEEE.
ACKNOWLEDGMENT
The author would like to thank Laura Hyslop of the IEEE
for her help with obtaining the definitions for the IEEE journal
and magazine names and abbreviations. Also deserving recognition are Patrick W. Daly, for producing the makebst package
from which algorithms were borrowed; Howard Trickey, Oren
Patashnik, Silvano Balemi and Richard H. Roy for their work
on earlier versions of IEEE BIBTEX styles; and Javier Bezos
for his helpful suggestions on the implementation of the
language field. Oren also kindly reviewed the beta release and
made many suggestions that improved the final version.
R EFERENCES
[1] M. Shell. (2007) IEEEtran webpage on CTAN. [Online]. Available:
http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/
[2] (2007) The IEEE website. [Online]. Available: http://www.ieee.org/
[3] M. Shell. (2007) IEEEtran homepage. [Online]. Available: http:
//www.michaelshell.org/tex/ieeetran/
[4] O. Patashnik. (1988, Feb.) BIBTEXing. btxdoc.pdf. [Online]. Available:
http://www.ctan.org/tex-archive/biblio/bibtex/contrib/doc/
[5] N. Markey. (2005, Oct.) Tame the beast — the b to x of
BIBTEX. [Online]. Available: http://tug.ctan.org/tex-archive/info/bibtex/
tamethebeast/
[6] D. Hoadley and M. Shell. (2007, Jan.) BIBTEX tips and FAQ.
btxFAQ.pdf. [Online]. Available: http://www.ctan.org/tex-archive/biblio/
bibtex/contrib/doc/
[7] R. Fairbairns. (2007, Jan.) The TEX FAQ. [Online]. Available:
http://www.tex.ac.uk/cgi-bin/texfaq2html/
[8] K.-J. Kim. (2004, Apr.) A BIBTEX guide via examples. bibtex_guide.pdf.
[Online]. Available: http://www.geocities.com/kijoo2000/
[9] N. H. F. Beebe. (2006, Aug.) TEX user group bibliography
archive. [Online]. Available: http://www.math.utah.edu:8080/pub/tex/
bib/index-table.html
[10] P. W. Daly. (2006, Sep.) The natbib.sty package. [Online]. Available:
http://www.ctan.org/tex-archive/macros/latex/contrib/natbib/

9

[11] D. Arseneau. (2005, Jun.) The url.sty package. [Online]. Available:
http://www.ctan.org/tex-archive/macros/latex/contrib/misc/
[12] S. Rahtz and H. Oberdiek. (2006, Nov.) The hyperref.sty
package. [Online]. Available: http://www.ctan.org/tex-archive/macros/
latex/contrib/hyperref/
[13] V. C. Neto. (2006, Aug.) The breakurl.sty package. [Online]. Available:
http://www.ctan.org/tex-archive/macros/latex/contrib/breakurl/
[14] J. Braams. (2005, Nov.) The babel package. [Online]. Available:
http://www.ctan.org/tex-archive/macros/latex/required/babel/
[15] S. Zhang, C. Zhu, J. K. O. Sin, and P. K. T. Mok, “A novel ultrathin
elevated channel low-temperature poly-Si TFT,” IEEE Electron Device
Lett., vol. 20, pp. 569–571, Nov. 1999.
[16] F. Delorme et al., “Butt-jointed DBR laser with 15 nm tunability grown
in three MOVPE steps,” Electron. Lett., vol. 31, no. 15, pp. 1244–1245,
1995.
[17] R. K. Gupta and S. D. Senturia, “Pull-in time dynamics as a measure
of absolute pressure,” in Proc. IEEE International Workshop on Microelectromechanical Systems (MEMS’97), Nagoya, Japan, Jan. 1997, pp.
290–294.
[18] B. D. Cullity, Introduction to Magnetic Materials.
Reading, MA:
Addison-Wesley, 1972.
[19] A. Castaldini, A. Cavallini, B. Fraboni, P. Fernandez, and J. Piqueras,
“Midgap traps related to compensation processes in CdTe alloys,” Phys.
Rev. B., vol. 56, no. 23, pp. 14 897–14 900, 1997.
[20] Y. Okada, K. Dejima, and T. Ohishi, “Analysis and comparison of PM
synchronous motor and induction motor type magnetic bearings,” IEEE
Trans. Ind. Appl., vol. 31, pp. 1047–1053, Sep./Oct. 1995.
[21] M. Coates, A. Hero, R. Nowak, and B. Yu, “Internet tomography,” IEEE
Signal Process. Mag., May 2002, to be published.
[22] N. Kahale and R. Urbanke, “On the minimum distance of parallel and
serially concatenated codes,” IEEE Trans. Inf. Theory, submitted for
publication.
[23] J. C. Candy and G. C. Temes, Eds., Oversampling Delta-Sigma Data
Converters Theory, Design and Simulation. New York: IEEE Press.,
1992.
[24] S. M. Metev and V. P. Veiko, Laser Assisted Microtechnology, 2nd ed.,
R. M. Osgood, Jr., Ed. Berlin, Germany: Springer-Verlag, 1998.
[25] J. Breckling, Ed., The Analysis of Directional Time Series: Applications
to Wind Speed and Direction, ser. Lecture Notes in Statistics. Berlin,
Germany: Springer, 1989, vol. 61.
[26] H. E. Rose, A Course in Number Theory. New York, NY: Oxford Univ.
Press, 1988, ch. 3.
[27] B. K. Bul, Theory Principles and Design of Magnetic Circuits. Moscow:
Energia Press, 1964, p. 464, (in Russian).
[28] W. V. Sorin, “Optical reflectometry for component characterization,” in
Fiber Optic Test and Measurement, D. Derickson, Ed. Englewood
Cliffs, NJ: Prentice-Hall, 1998.
[29] J. B. Anderson and K. Tepe, “Properties of the tailbiting BCJR decoder,” in Codes, Systems and Graphical Models, ser. IMA Volumes in
Mathematics and Its Applications. New York: Springer-Verlag, 2000.
[30] P. Hedelin, P. Knagenhjelm, and M. Skoglund, “Theory for transmission
of vector quantization data,” in Speech Coding and Synthesis, W. B.
Kleijn and K. K. Paliwal, Eds. Amsterdam, The Netherlands: Elsevier
Science, 1995, ch. 10, pp. 347–396.
[31] R. M. A. Dawson, Z. Shen, D. A. Furst, S. Connor, J. Hsu, M. G. Kane,
R. G. Stewart, A. Ipri, C. N. King, P. J. Green, R. T. Flegal, S. Pearson,
W. A. Barrow, E. Dickey, K. Ping, C. W. Tang, S. V. Slyke, F. Chen,
J. Shi, J. C. Sturm, and M. H. Lu, “Design of an improved pixel for a
polysilicon active-matrix organic LED display,” in SID Tech. Dig., 1998,
vol. 29, pp. 11–14.
[32] FLEXChip Signal Processor (MC68175/D), Motorola, 1996.
[33] FLEXChip Signal Processor, MC68175/D, Motorola, 1996.
[34] M. S. Yee and L. Hanzo, “Radial basis function decision feedback
equaliser assisted burst-by-burst adaptive modulation,” in Proc. IEEE
Globecom ’99, Rio de Janeiro, Brazil, Dec. 5–9, 1999, pp. 2183–2187.
[35] M. Yajnik, S. B. Moon, J. Kurose, and D. Towsley, “Measurement and
modeling of the temporal dependence in packet loss,” in Proc. IEEE
INFOCOM’99, vol. 1, New York, NY, Mar. 1999, pp. 345–352.
[36] M. Wegmuller, J. P. von der Weid, P. Oberson, and N. Gisin, “High
resolution fiber distributed measurements with coherent OFDR,” in Proc.
ECOC’00, 2000, paper 11.3.4, p. 109.
[37] B. Mikkelsen, G. Raybon, R.-J. Essiambre, K. Dreyer, Y. Su., L. E. Nelson, J. E. Johnson, G. Shtengel, A. Bond, D. G. Moodie, and A. D. Ellis,
“160 Gbit/s single-channel transmission over 300 km nonzero-dispersion
fiber with semiconductor based transmitter and demultiplexer,” in Proc.
ECOC’99, 1999, postdeadline paper 2-3, pp. 28–29.

10

[38] S. G. Finn, M. Médard, and R. A. Barry, “A novel approach to automatic
protection switching using trees,” presented at the Proc. Int. Conf.
Commun., 1997.
[39] N. C. Loh, “High-resolution micromachined interferometric accelerometer,” Master’s thesis, Massachusetts Institute of Technology, Cambridge,
1992.
[40] A. Karnik, “Performance of TCP congestion control with rate feedback:
TCP/ABR and rate adaptive TCP/IP,” M. Eng. thesis, Indian Institute
of Science, Bangalore, India, Jan. 1999.
[41] Q. Li, “Delay characterization and performance control of wide-area
networks,” Ph.D. dissertation, Univ. of Delaware, Newark, May 2000.
[Online]. Available: http://www.ece.udel.edu/~qli
[42] R. Jain, K. K. Ramakrishnan, and D. M. Chiu, “Congestion avoidance
in computer networks with a connectionless network layer,” Digital
Equipment Corporation, MA, Tech. Rep. DEC-TR-506, Aug. 1987.
[43] J. Padhye, V. Firoiu, and D. Towsley, “A stochastic model of TCP Reno
congestion avoidance and control,” Univ. of Massachusetts, Amherst,
MA, CMPSCI Tech. Rep. 99-02, 1999.
[44] D. Middleton and A. D. Spaulding, “A tutorial review of elements
of weak signal detection in non-Gaussian EMI environments,” National Telecommunications and Information Administration (NTIA),
U.S. Dept. of Commerce, NTIA Report 86-194, May 1986.
[45] T. J. Ott and N. Aggarwal, “TCP over ATM: ABR or UBR,” unpublished.
[46] V. Jacobson. (1990, Apr.) Modified TCP congestion avoidance
algorithm. end2end-interest mailing list. [Online]. Available: ftp:
//ftp.isi.edu/end2end/end2end-interest-1990.mail
[47] V. Valloppillil and K. W. Ross. (1998) Cache array routing protocol v1.1.
Internet draft. [Online]. Available: http://ds1.internic.net/internet-drafts/
draft-vinod-carp-v1-03.txt
[48] P. Lehman. (2007, Jan.) The biblatex package. [Online]. Available:
http://www.ctan.org/tex-archive/macros/latex/exptl/biblatex/
[49] D. H. Lorenz and A. Orda. (1998, Jul.) Optimal partition of QoS
requirements on unicast paths and multicast trees. Dept. Elect. Eng.,
Technion. Haifa, Israel. [Online]. Available: ftp://ftp.technion.ac.il/pub/
supported/ee/Network/lor.mopq98.ps
[50] R. E. Sorace, V. S. Reinhardt, and S. A. Vaughn, “High-speed digitalto-RF converter,” U.S. Patent 5 668 842, Sep. 16, 1997.
[51] U. Hideki, “Quadrature modulation circuit,” Japanese Patent 152 932/92,
May 20, 1992.
[52] F. Kowalik and M. Isard, “Estimateur d’un défaut de fonctionnement
d’un modulateur en quadrature et étage de modulation l’utilisant,”
French Patent Request 9 500 261, Jan. 11, 1995.
[53] IEEE Personal Commun. Mag., Special Issue on Wireless ATM, vol. 3,
Aug. 1996.

HOW TO USE THE IEEETRAN BIBTEX STYLE

[54] Wireless LAN Medium Access Control (MAC) and Physical Layer (PHY)
Specification, IEEE Std. 802.11, 1997.
[55] Fiber Channel Physical Interface (FC-PI), NCITS Working Draft Proposed Standard, Rev. 5.2, 1999.
[56] I. Widjaja and A. Elwalid, “MATE: MPLS adaptive traffic engineering,”
IETF Draft, 1999.
[57] L. Roberts, “Enhanced proportional rate control algorithm PRCA,” ATM
Forum Contribution 94-0735R1, Aug. 1994.
[58] “Advanced QoS services for the intelligent internet,” White Paper, Cisco,
May 1997.
[59] “PDCA12-70 data sheet,” Opto Speed SA, Mezzovico, Switzerland.
[60] S. Konyagin, private communication, 1998.
[61] SaberDesigner Reference Manual, Analogy, Inc., Beaverton, OR, 1998,
release 4.3.
[62] Ucb/lbnl/vint network simulator—ns (version 2). [Online]. Available:
http://www-mash.cs.berkeley.edu/ns/
[63] “Messung von Störfeldern an Anlagen und Leitungen der Telekommunikation im Frequenzbereich 9 kHz bis 3 GHz,” Meßvorschrift Reg TP
MV 05, Regulierungsbehörde für Telekommunikation und Post (Reg
TP).
[64] K. K. Ramakrishnan and S. Floyd, “A proposal to add explicit congestion
notification (ECN) to IP,” RFC 2481, Jan. 1999.
[65] Consulative Committee for Space Data Systems (CCSDS), “Telemetry
channel coding,” Blue Book, no. 4, 1999. [Online]. Available:
http://www.ccsds.org/documents/pdf/CCSDS-101.0-B-4.pdf
[66] ——, Telemetry Channel Coding, ser. Blue Book. Newport Beach,
CA: CCSDS, 1999, no. 4. [Online]. Available: http://www.ccsds.org/
documents/pdf/CCSDS-101.0-B-4.pdf
[67] Telemetry Channel Coding, ser. Blue Book, No. 4, Consulative
Committee for Space Data Systems (CCSDS), Newport Beach,
CA, 1999. [Online]. Available: http://www.ccsds.org/documents/pdf/
CCSDS-101.0-B-4.pdf
[68] Telemetry Channel Coding, ser. Blue Book, No. 4, Consulative
Committee for Space Data Systems (CCSDS) Recommendation for
Space Data System Standard 101.0-B-4, May 1999. [Online]. Available:
http://www.ccsds.org/documents/pdf/CCSDS-101.0-B-4.pdf
[69] T. Hansen. (2004, Jan.) The multibib.sty package. [Online]. Available:
http://www.ctan.org/tex-archive/macros/latex/contrib/multibib/
[70] O. Patashnik. (1988, Feb.) Designing BIBTEX styles. btxhak.pdf. [Online]. Available: http://www.ctan.org/tex-archive/biblio/bibtex/contrib/
doc/



==> WiOpt_arXiv/pezzettini.txt <==
% intro

Unlike previous works, we seek to reduce the complexity of the decisions to make by leveraging the key observation that, in virtually all real-world scenarios, IRSs point {\em towards a UE}. It follows that we can study the way IRSs are {\em used}, as opposed to to the standard approach of optimizing the complex coefficients of the {\em matrices} describing the behavior of terminals and IRSs. The result is a very significant reduction of the solution space to explore, hence, of the complexity of the decision-making process as a whole.



% primo paragrafo della sottosezione "Permutations and time"

We define a set of IRS-to-UE assignments as a {\em permutation}; intuitively, each permutation corresponds to one way to serve the users. Given the set~$\Pc$ of {\em all} possible permutations, the BS chooses a set~$\bar{\Pc}$ of permutations to activate, 
as well as a criterion that legitimate nodes shall follow to determine the next permutation to move to. In other words, legitimate nodes will always know the next permutation to use (e.g., because they follow the same hash chain~\cite{hussain2009key}), while the eavesdropper can not. We further assume that all chosen permutations are used with equal probability, and that they are notified to legitimate users in a secure manner, while the eavesdropper has no way of knowing the next permutation in advance. As noted earlier, hash chains allow to attain both goals.

% in coda all'introduzione

Such results are attained thanks to our approach of studying the way IRSs are {\em used}, i.e., the users they will point to, as opposed to simply optimizing their coefficient disregarding their real-world meaning.


% refs

@inproceedings{hussain2009key,
  title={Key predistribution scheme using keyed-hash chain and multipath key reinforcement for wireless sensor networks},
  author={Hussain, Sajid and Rahman, Md Shafayat and Yang, Laurence T},
  booktitle={IEEE PerCom},
  year={2009}
}

==> WiOpt_arXiv/relwork.txt <==
As discussed in~\cite{zhou2020enabling}, IRSs can be used to great effect to improve the security and privacy of wireless communications. Generally speaking, IRSs can be leveraged to achieve the twin goals of (i) making the channel better for legitimate users, and (ii) making it worse for malicious ones.

As an example, the authors of~\cite{zhou2020user} target the case of {\em aligned} eavesdroppers, lying between the transmitter and the legitimate receiver: in this case, the authors envision avoiding direct transmissions, and using IRSs to maximize the secrecy rate. Jamming is an effective, if somehow harsh, method to improve privacy by making the eavesdropper's channel worse: as an example, \cite{guan2020intelligent}~envisions using IRSs to both serve legitimate users and jam the malicious one, maximizing the secrecy rate subject to power constraints.
 
In MIMO scenarios, passive eavesdroppers can be blinded through standard beamforming techniques, thanks to the so-called {\em secrecy-for-free} property of of MIMO systems with large antenna arrays. Several recent works, including~\cite{bereyhi2020secure}, aim at achieving the same security against active attackers, by leveraging filtering techniques and the fact that legitimate and malicious node are statistically distinguishable from each other. In a similar scenario, \cite{dong2020secure} presents an alternating optimization that jointly optimizes both transmitter and IRS parameters in order to maximize the secrecy rate.



@article{zhou2020user,
  title={User Cooperation for IRS-aided Secure SWIPT MIMO: Active Attacks and Passive Eavesdropping},
  author={Zhou, Gui and Pan, Cunhua and Ren, Hong and Wang, Kezhi and Nallanathan, Arumugam and Wong, Kai-Kit},
  journal={arXiv preprint arXiv:2006.05347},
  year={2020}
}

@article{bereyhi2020secure,
  title={Secure Transmission in IRS-Assisted MIMO Systems with Active Eavesdroppers},
  author={Bereyhi, Ali and Asaad, Saba and M{\"u}ller, Ralf R and Schaefer, Rafael F and Poor, H Vincent},
  journal={arXiv preprint arXiv:2010.07989},
  year={2020}
}

@article{guan2020intelligent,
  title={Intelligent reflecting surface assisted secrecy communication: Is artificial noise helpful or not?},
  author={Guan, Xinrong and Wu, Qingqing and Zhang, Rui},
  journal={IEEE Wireless Communications Letters},
  year={2020},
}

@article{zhou2020enabling,
  title={Enabling Secure Wireless Communications via Intelligent Reflecting Surfaces},
  author={Xianghao Yu and Dongfang Xu and Robert Schober},
  journal={arXiv preprint arXiv:1904.09573v3},
  year={2020}
}

@article{dong2020secure,
  title={Secure MIMO transmission via intelligent reflecting surface},
  author={Dong, Limeng and Wang, Hui-Ming},
  journal={IEEE Wireless Communications Letters},
  year={2020},
}

==> pezzettini.txt <==
% intro

Unlike previous works, we seek to reduce the complexity of the decisions to make by leveraging the key observation that, in virtually all real-world scenarios, IRSs point {\em towards a UE}. It follows that we can study the way IRSs are {\em used}, as opposed to to the standard approach of optimizing the complex coefficients of the {\em matrices} describing the behavior of terminals and IRSs. The result is a very significant reduction of the solution space to explore, hence, of the complexity of the decision-making process as a whole.



% primo paragrafo della sottosezione "Permutations and time"

We define a set of IRS-to-UE assignments as a {\em permutation}; intuitively, each permutation corresponds to one way to serve the users. Given the set~$\Pc$ of {\em all} possible permutations, the BS chooses a set~$\bar{\Pc}$ of permutations to activate, 
as well as a criterion that legitimate nodes shall follow to determine the next permutation to move to. In other words, legitimate nodes will always know the next permutation to use (e.g., because they follow the same hash chain~\cite{hussain2009key}), while the eavesdropper can not. We further assume that all chosen permutations are used with equal probability, and that they are notified to legitimate users in a secure manner, while the eavesdropper has no way of knowing the next permutation in advance. As noted earlier, hash chains allow to attain both goals.

% in coda all'introduzione

Such results are attained thanks to our approach of studying the way IRSs are {\em used}, i.e., the users they will point to, as opposed to simply optimizing their coefficient disregarding their real-world meaning.


% refs

@inproceedings{hussain2009key,
  title={Key predistribution scheme using keyed-hash chain and multipath key reinforcement for wireless sensor networks},
  author={Hussain, Sajid and Rahman, Md Shafayat and Yang, Laurence T},
  booktitle={IEEE PerCom},
  year={2009}
}

==> relwork.txt <==
As discussed in~\cite{zhou2020enabling}, IRSs can be used to great effect to improve the security and privacy of wireless communications. Generally speaking, IRSs can be leveraged to achieve the twin goals of (i) making the channel better for legitimate users, and (ii) making it worse for malicious ones.

As an example, the authors of~\cite{zhou2020user} target the case of {\em aligned} eavesdroppers, lying between the transmitter and the legitimate receiver: in this case, the authors envision avoiding direct transmissions, and using IRSs to maximize the secrecy rate. Jamming is an effective, if somehow harsh, method to improve privacy by making the eavesdropper's channel worse: as an example, \cite{guan2020intelligent}~envisions using IRSs to both serve legitimate users and jam the malicious one, maximizing the secrecy rate subject to power constraints.
 
In MIMO scenarios, passive eavesdroppers can be blinded through standard beamforming techniques, thanks to the so-called {\em secrecy-for-free} property of of MIMO systems with large antenna arrays. Several recent works, including~\cite{bereyhi2020secure}, aim at achieving the same security against active attackers, by leveraging filtering techniques and the fact that legitimate and malicious node are statistically distinguishable from each other. In a similar scenario, \cite{dong2020secure} presents an alternating optimization that jointly optimizes both transmitter and IRS parameters in order to maximize the secrecy rate.



@article{zhou2020user,
  title={User Cooperation for IRS-aided Secure SWIPT MIMO: Active Attacks and Passive Eavesdropping},
  author={Zhou, Gui and Pan, Cunhua and Ren, Hong and Wang, Kezhi and Nallanathan, Arumugam and Wong, Kai-Kit},
  journal={arXiv preprint arXiv:2006.05347},
  year={2020}
}

@article{bereyhi2020secure,
  title={Secure Transmission in IRS-Assisted MIMO Systems with Active Eavesdroppers},
  author={Bereyhi, Ali and Asaad, Saba and M{\"u}ller, Ralf R and Schaefer, Rafael F and Poor, H Vincent},
  journal={arXiv preprint arXiv:2010.07989},
  year={2020}
}

@article{guan2020intelligent,
  title={Intelligent reflecting surface assisted secrecy communication: Is artificial noise helpful or not?},
  author={Guan, Xinrong and Wu, Qingqing and Zhang, Rui},
  journal={IEEE Wireless Communications Letters},
  year={2020},
}

@article{zhou2020enabling,
  title={Enabling Secure Wireless Communications via Intelligent Reflecting Surfaces},
  author={Xianghao Yu and Dongfang Xu and Robert Schober},
  journal={arXiv preprint arXiv:1904.09573v3},
  year={2020}
}

@article{dong2020secure,
  title={Secure MIMO transmission via intelligent reflecting surface},
  author={Dong, Limeng and Wang, Hui-Ming},
  journal={IEEE Wireless Communications Letters},
  year={2020},
}
